Plant 'n' Seek: Can You Find the Winning Ticket?

The lottery ticket hypothesis has sparked the rapid development of pruning algorithms that aim to reduce the computational costs associated with deep learning during training and model deployment. Currently, such algorithms are primarily evaluated on imaging data, for which we lack ground truth information and thus the understanding of how sparse lottery tickets could be. To fill this gap, we develop a framework that allows us to plant and hide winning tickets with desirable properties in randomly initialized neural networks. To analyze the ability of state-of-the-art pruning to identify tickets of extreme sparsity, we design and hide such tickets solving four challenging tasks. In extensive experiments, we observe similar trends as in imaging studies, indicating that our framework can provide transferable insights into realistic problems. Additionally, we can now see beyond such relative trends and highlight limitations of current pruning methods. Based on our results, we conclude that the current limitations in ticket sparsity are likely of algorithmic rather than fundamental nature. We anticipate that comparisons to planted tickets will facilitate future developments of efficient pruning algorithms.

==> expres/SynflowExp/rescircleSynflow100roundsSingleshot.tsv <==
synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance
0.00388888888888889 0.2852 0.1768 0.1392 0.5823 0.3327 0.1393 0.9772
0.01 0.2028 0.1612 0.0968 0.7158 0.2452 0.5638 0.9779
0.1 0.2278 0.1762 0.0828 0.9694 0.00859999999999994 0.0124 0.9807
0.5 0.2545 0.1535 0.1305 0.9613 0.0166999999999999 0.0163000000000001 0.9785
1 0.2959 0.1441 0.1309 0.9479 0.0341 0.0519000000000001 0.9779


==> expres/grid/rescircleGridSingleshotDepth10.tsv <==
magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance
0.0021671388101983 0.15752 0.01948 0.02252 0.15752 0.01948 0.02252 0.98816 0.0021671388101983 0.16164 0.02436 0.02264 0.16164 0.02436 0.02264 0.98768 0.0021671388101983 0.16188 0.02312 0.01988 0.16188 0.02312 0.01988 0.98876 0.0021671388101983 0.2428 0.2192 0.1038 0.24024 0.22176 0.10124 0.98752 0.0021671388101983 0.16264 0.07336 0.02764 0.17136 0.28264 0.03636 0.98824
0.01 0.16312 0.02288 0.02312 0.16312 0.02288 0.02312 0.98792 0.01 0.15956 0.02944 0.01956 0.15956 0.02944 0.01956 0.98824 0.01 0.15992 0.02208 0.01292 0.15992 0.02208 0.01292 0.9868 0.01 0.26936 0.21064 0.13036 0.45548 0.31852 0.30848 0.98724 0.01 0.24648 0.22452 0.10948 0.4344 0.4116 0.2864 0.9878
0.1 0.29248 0.16552 0.16348 0.95332 0.02468 0.13332 0.98808 0.1 0.22112 0.22788 0.10912 0.94668 0.02132 0.0396799999999999 0.989 0.1 0.2436 0.2174 0.1286 0.95432 0.03368 0.0343199999999999 0.9874 0.1 0.26404 0.20496 0.12804 0.54208 0.36192 0.18508 0.98736 0.1 0.22388 0.22912 0.08288 0.94184 0.0251600000000001 0.0828399999999999 0.98788
0.5 0.26116 0.19884 0.15616 0.9418 0.0312 0.0558000000000001 0.98728 0.5 0.25108 0.17292 0.13108 0.9402 0.0327999999999999 0.0892000000000001 0.9872 0.5 0.26568 0.20332 0.12468 0.9456 0.0224 0.0476 0.9876 0.5 0.29028 0.16772 0.16028 0.718 0.22 0.483 0.987 0.5 0.25228 0.25472 0.10328 0.92948 0.0325200000000001 0.04148 0.98828
1 0.27048 0.17652 0.14548 0.91816 0.04184 0.15416 0.98792 1 0.25156 0.19744 0.16956 0.9386 0.0274 0.0466 0.98732 1 0.22676 0.23024 0.08876 0.93468 0.03632 0.0516799999999999 0.98684 1 0.25276 0.20824 0.11676 0.93216 0.03284 0.0411600000000001 0.98792 1 0.2406 0.2164 0.0936 0.94328 0.0307200000000001 0.0302800000000001 0.98884


==> expres/grid/rescircleGridSingleshotDepth3.tsv <==
magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance
0.01 0.15656 0.03244 0.01556 0.15656 0.03244 0.01556 0.95172 0.01 0.157 0.015 0.02 0.157 0.015 0.02 0.94996 0.01 0.2096 0.2354 0.0776 0.24572 0.19928 0.10772 0.94896 0.01 0.16376 0.02224 0.02576 0.16376 0.02224 0.02576 0.95168 0.01 0.23308 0.22792 0.09308 0.32876 0.13724 0.18976 0.95244
0.1 0.16716 0.08984 0.03816 0.174 0.203 0.034 0.95348 0.1 0.22132 0.22968 0.09332 0.40196 0.06904 0.25796 0.9526 0.1 0.25624 0.23176 0.16424 0.50384 0.16516 0.07784 0.95304 0.1 0.18076 0.06424 0.03776 0.21864 0.23336 0.07564 0.94936 0.1 0.21496 0.24904 0.10496 0.4866 0.0834 0.0736 0.95064
0.166666666666667 0.20336 0.22964 0.06336 0.25336 0.29064 0.12236 0.9546 0.166666666666667 0.2908 0.1552 0.1508 0.5108 0.0831999999999999 0.0658 0.95156 0.166666666666667 0.28072 0.16628 0.17072 0.64536 0.11264 0.12536 0.95236 0.166666666666667 0.20432 0.15868 0.05232 0.43996 0.05904 0.19796 0.9526 0.166666666666667 0.26084 0.18716 0.11984 0.59048 0.14252 0.13448 0.95016
0.5 0.23748 0.15052 0.13248 0.75288 0.0691200000000001 0.13488 0.95272 0.5 0.22008 0.17792 0.12108 0.81172 0.01828 0.03172 0.95236 0.5 0.25076 0.22324 0.17476 0.82812 0.05688 0.03512 0.95264 0.5 0.18752 0.07548 0.12552 0.79532 0.0296799999999999 0.03832 0.95292 0.5 0.26076 0.19524 0.12476 0.8094 0.0756 0.1354 0.95116
1 0.24284 0.24116 0.09984 0.88836 0.0516399999999999 0.0533600000000001 0.94952 1 0.24772 0.23028 0.10972 0.888 0.027 0.0489999999999999 0.95208 1 0.27252 0.19248 0.15252 0.89588 0.0451199999999999 0.05788 0.95344 1 0.26652 0.20548 0.18652 0.8906 0.0523999999999999 0.0576000000000001 0.9504 1 0.21956 0.17744 0.17956 0.89092 0.06808 0.07392 0.95172


==> expres/grid/rescircleGridSingleshotDepth5.tsv <==
magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance
0.00524271844660194 0.16092 0.01708 0.02592 0.16092 0.01708 0.02592 0.98064 0.00524271844660194 0.16264 0.02436 0.02164 0.16264 0.02436 0.02164 0.98064 0.00524271844660194 0.165 0.028 0.028 0.165 0.028 0.028 0.97996 0.00524271844660194 0.25912 0.17988 0.11412 0.41012 0.14588 0.25912 0.98116 0.00524271844660194 0.20168 0.23932 0.05068 0.34644 0.13056 0.19144 0.98172
0.01 0.15924 0.02576 0.02724 0.15924 0.02576 0.02724 0.98044 0.01 0.16324 0.02376 0.01524 0.16324 0.02376 0.01524 0.98064 0.01 0.1608 0.0212 0.0268 0.1608 0.0212 0.0268 0.97992 0.01 0.23004 0.24296 0.09104 0.59384 0.24416 0.43384 0.98036 0.01 0.24448 0.21552 0.10548 0.42164 0.36536 0.27264 0.97952
0.1 0.259 0.216 0.122 0.946 0.025 0.123 0.981 0.1 0.20784 0.22516 0.14884 0.78936 0.0786399999999999 0.19836 0.98064 0.1 0.27036 0.19264 0.15236 0.9168 0.0561999999999999 0.4898 0.98136 0.1 0.25888 0.20512 0.12888 0.8926 0.0584 0.4666 0.98008 0.1 0.22112 0.24588 0.13012 0.93368 0.03432 0.36568 0.97992
0.5 0.26472 0.20028 0.13372 0.95692 0.01608 0.0299199999999999 0.98036 0.5 0.26564 0.23536 0.13464 0.95784 0.02016 0.0348400000000001 0.97988 0.5 0.24556 0.24444 0.12056 0.93116 0.03884 0.59916 0.98084 0.5 0.25532 0.20668 0.12132 0.92188 0.04512 0.23188 0.98 0.5 0.21516 0.24284 0.07716 0.9514 0.0185999999999999 0.0234000000000001 0.97964
1 0.255 0.202 0.122 0.95504 0.02196 0.0340400000000001 0.9804 1 0.2702 0.1988 0.1572 0.94844 0.02156 0.03044 0.98172 1 0.2432 0.2178 0.1312 0.95128 0.02472 0.0752800000000001 0.98232 1 0.27356 0.16844 0.14156 0.95536 0.01264 0.0273600000000001 0.98068 1 0.23556 0.21444 0.12456 0.952 0.025 0.034 0.9808


==> expres/grid/reshelixGridSingleshotDepth10.tsv <==
magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance
0.00191761363636364 0.29219188 0.01261412 0.01317888 0.29219188 0.01261412 0.01317888 0.000317816234475622 0.00191761363636364 0.29200888 0.00761512000000003 0.01101388 0.29200888 0.00761512000000003 0.01101388 0.000315731490936992 0.00191761363636364 0.29364844 0.00869155999999999 0.01254844 0.29364844 0.00869155999999999 0.01254844 0.000316554418059051 0.00191761363636364 0.22099364 0.07840436 0.07587664 0.24561528 0.05693572 0.10359828 0.000313652353312399 0.00191761363636364 0.29263008 0.01491492 0.01899508 0.28742044 0.02012456 0.14402644 0.000315739641681796
0.01 0.29050708 0.00997591999999997 0.01134808 0.29050708 0.00997591999999997 0.01134808 0.000315174590183964 0.01 0.29171056 0.01383844 0.01045056 0.29175228 0.01384572 0.01049228 0.000317438536896429 0.01 0.29203072 0.01471528 0.01046372 0.29203072 0.01471528 0.01046372 0.000315315194905261 0.01 0.15018764 0.02755536 0.00922364000000001 0.14762976 0.03575524 0.00748176 0.000318044435255287 0.01 0.20044168 0.09636132 0.05573868 0.18155552 0.11524748 0.04328452 0.000315877512025405
0.1 0.19600544 0.08520456 0.04751644 0.01287352 0.13290148 0.01271752 0.000315736211348255 0.1 0.19660448 0.09104952 0.04570448 0.07002952 0.06481548 0.06148352 0.000316848218105208 0.1 0.18400264 0.09694436 0.03983664 0.00260152 0.05576348 0.00245052 0.00031276629134071 0.1 0.1561396 0.0495044 0.0118726 0.1687886 0.0999904 0.0247906 0.000317684645607048 0.1 0.174334 0.081403 0.032654 0.00131988 0.00231012 0.00105688 0.000316494126044202
0.5 0.20021204 0.08572796 0.05504904 0.00055 0.000686 0.000358 0.000316380504451422 0.5 0.19913856 0.08898944 0.05283556 0.0007434 0.0023266 0.0005294 0.000315465514563801 0.5 0.18525496 0.09727104 0.04066196 0.00099256 0.00339344 0.00081756 0.000313929771432743 0.5 0.15682124 0.02796776 0.01114324 0.19170448 0.10345652 0.04891848 0.000313140992619824 0.5 0.18682372 0.10600228 0.04365572 0.00102328 0.00429272 0.00073528 0.000313142429425596
1 0.19667568 0.09847732 0.05522568 0.0008032 0.0012328 0.0005732 0.000315699868836549 1 0.19592024 0.09409276 0.04858424 0.00067712 0.00098288 0.00041512 0.000314868690047837 1 0.18386604 0.09930996 0.03638104 0.00125728 0.00597772 0.00104728 0.000316409721978628 1 0.20726264 0.08119236 0.06227564 0.00105624 0.00490076 0.00085824 0.00031475679041775 1 0.19699348 0.09669952 0.05257948 0.00161784 0.00525216 0.00133084 0.000313595584975549


==> expres/grid/reshelixGridSingleshotDepth3.tsv <==
magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance
0.01 0.29082828 0.01144572 0.00751227999999998 0.29082828 0.01144572 0.00751227999999998 0.000315830142431274 0.01 0.29198532 0.01149068 0.01195932 0.29198532 0.01149068 0.01195932 0.000315151495641388 0.01 0.27809196 0.02496804 0.11490296 0.27583 0.02723 0.110739 0.000313848616835517 0.01 0.29167468 0.01158532 0.01396368 0.29167468 0.01158532 0.01396368 0.000313191119842376 0.01 0.25619504 0.04135796 0.09996104 0.24737912 0.05017388 0.09682112 0.000317212497465507
0.1 0.29381604 0.01426996 0.00941204000000001 0.29381604 0.01426996 0.00941204000000001 0.000319840378070853 0.1 0.24235868 0.06040332 0.09307768 0.20342308 0.09881192 0.06771708 0.000315247216432521 0.1 0.19988036 0.09588464 0.05725036 0.13955868 0.03476432 0.02050568 0.000313114231444645 0.1 0.17907688 0.12340512 0.03714688 0.17274852 0.12973348 0.03212652 0.000316374163098286 0.1 0.1918344 0.1052556 0.0478724 0.15668412 0.13768188 0.02313512 0.000317346048049497
0.2875 0.29294948 0.00694252000000001 0.01332748 0.29156348 0.00832852000000001 0.03489748 0.000317848650083911 0.2875 0.19901288 0.09532512 0.05153788 0.13633064 0.01389636 0.01197764 0.000314740475441859 0.2875 0.20122316 0.09084184 0.04608916 0.11496196 0.02571804 0.04768696 0.000316325986236819 0.2875 0.156716 0.039827 0.012111 0.13840992 0.00515208 0.00628092 0.000318559106639976 0.2875 0.20517048 0.09604352 0.06468348 0.12688044 0.01223656 0.02788844 0.000315920191979017
0.5 0.1970632 0.0963068 0.0491572 0.11180492 0.02770108 0.01689292 0.000318029656126374 0.5 0.20744636 0.08182364 0.06276236 0.11280704 0.01336396 0.01195604 0.000316291687844113 0.5 0.20969768 0.08515832 0.06876768 0.1009494 0.0311296 0.0339754 0.00031372319411858 0.5 0.15626024 0.03582576 0.01356724 0.13228972 0.00912727999999999 0.01395272 0.000311688739619399 0.5 0.18684488 0.10382812 0.04200588 0.0929512 0.0357488 0.0372322 0.000317632448142754
1 0.18506692 0.10491308 0.04357392 0.05478744 0.03563456 0.01929344 0.000319390474270119 1 0.20680828 0.07556972 0.06154128 0.0504318 0.0348722 0.0255288 0.000316965195659419 1 0.21149408 0.08555892 0.06822808 0.05502336 0.02722664 0.01488336 0.000317294119693722 1 0.20191208 0.08872792 0.05566208 0.05209908 0.02840692 0.01936008 0.000316037982937654 1 0.20000292 0.09585408 0.05931092 0.05459964 0.02430436 0.02169364 0.000315074102305408


==> expres/grid/reshelixGridSingleshotDepth5.tsv <==
magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance
0.00588235294117647 0.29249036 0.01171164 0.01416636 0.29249036 0.01171164 0.01416636 0.000316936577143008 0.00588235294117647 0.29120364 0.00861236000000004 0.00913964 0.29120364 0.00861236000000004 0.00913964 0.000315954955561451 0.00588235294117647 0.28992056 0.01163544 0.03271556 0.29076572 0.01079028 0.01243172 0.000315451396836661 0.00588235294117647 0.15286472 0.01383328 0.01060972 0.14948456 0.06961544 0.00848356 0.000317957882865026 0.00588235294117647 0.2202112 0.0756678 0.0757162 0.2283976 0.0690614 0.0972506 NA
0.01 0.28994276 0.01209724 0.01251776 0.28994276 0.01209724 0.01251776 0.000315336572227219 0.01 0.29361228 0.00772872000000002 0.01647928 0.29361228 0.00772872000000002 0.01647928 0.00031604787766985 0.01 0.29185492 0.00929707999999996 0.01594392 0.29185492 0.00929707999999996 0.01594392 0.000315670134018629 0.01 0.15193552 0.02789348 0.01569152 0.14427092 0.00794908 0.01493392 0.000313874636922105 0.01 0.18518 0.10541 0.042588 0.16579504 0.11576896 0.04592304 NA
0.1 0.18881328 0.11091972 0.04491028 0.0308324 0.1713226 0.0275574 0.000319518250346849 0.1 0.18023148 0.11011952 0.03852648 0.11082136 0.02856864 0.05922036 0.000313981201155464 0.1 0.1865776 0.0812404 0.0453306 0.00332476 0.02537024 0.00299576 0.000314001964304497 0.1 0.1533924 0.0279056 0.0133044 0.1373374 0.00749759999999999 0.0087074 0.000315229561132336 0.1 0.16794132 0.11868568 0.01926432 0.04737392 0.04818308 0.04022892 NA
0.5 0.18852532 0.10492868 0.04262932 0.00068788 0.00130012 0.00039088 0.000314424063255662 0.5 0.19737952 0.09090348 0.05449552 0.00107432 0.00186768 0.00080132 0.000311820099500104 0.5 0.193725 0.095639 0.048699 0.00070188 0.00264712 0.00046988 0.000315527100017842 0.5 0.1714796 0.1199514 0.0273686 0.13419084 0.00880416000000001 0.01949284 0.000315678808438748 0.5 0.20089192 0.09242308 0.05752392 0.00098344 0.00116056 0.00068444 NA
1 0.20204332 0.09254568 0.05767432 0.00075844 0.00153856 0.00054344 0.000313922537823687 1 0.18803132 0.09103068 0.04637432 0.0005754 0.0017546 0.0003944 0.000313044807109419 1 0.19288884 0.09544616 0.04811884 0.00063596 0.00122804 0.00033596 0.000314320431787108 1 0.20110356 0.08754844 0.05816056 0.00079052 0.00216148 0.00054552 0.000317629071024036 1 0.18871052 0.09299848 0.04381452 0.0008038 0.0014002 0.0005368 NA


==> expres/grid/resreluGridSingleshotDepth10.tsv <==
magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance
0.000128205128205128 0.16543924 0.01917276 0.01315024 0.16543924 0.01917276 0.01315024 9.91800219133726e-05 0.000128205128205128 0.16868084 0.02358516 0.01780784 0.16868084 0.02358516 0.01780784 9.83555436961957e-05 0.000128205128205128 0.16568772 0.02257128 0.01565072 0.16568772 0.02257128 0.01565072 0.000100323167101563 0.000128205128205128 0.16754976 0.01926924 0.02162976 0.16754976 0.01926924 0.02162976 0.000100093321976861 0.000128205128205128 0.1645766 0.0215854 0.0136046 0.1645766 0.0215854 0.0136046 0.000101594202927105
0.01 0.16301724 0.01370776 0.01868824 0.16301724 0.01370776 0.01868824 9.80180347685253e-05 0.01 0.1651524 0.0237166 0.0172174 0.1651524 0.0237166 0.0172174 9.88158483663594e-05 0.01 0.16650624 0.01863076 0.01961124 0.16650624 0.01863076 0.01961124 0.000100259888179255 0.01 0.06081384 0.02294616 0.01311984 0.01238084 0.07510916 0.01227884 0.000100309483824136 0.01 0.11080648 0.05468552 0.03944448 0.02565392 0.13802308 0.02555892 9.88389064280654e-05
0.1 0.09229204 0.07474996 0.08144604 0.00010544 9.56000000000001e-06 7.44e-06 0.000100928246712724 0.1 0.116562 0.05512 0.109344 0.00010028 1.072e-05 9.27999999999999e-06 9.91570101258662e-05 0.1 0.09862312 0.06394788 0.09699012 0.00011652 7.948e-05 2.052e-05 0.000102055405577962 0.1 0.06166092 0.01888808 0.02671092 0.03605732 0.08511068 0.03260232 9.84423233161076e-05 0.1 0.10511696 0.05389704 0.06818796 0.00011768 0.00021532 2.468e-05 9.9164520951112e-05
0.5 0.08973284 0.07517416 0.07731084 0.00015924 0.00040376 5.424e-05 0.000100897468156874 0.5 0.0968856 0.0615584 0.0677426 0.00011084 2.516e-05 1.584e-05 9.9477297950975e-05 0.5 0.09433844 0.08389856 0.08918544 0.00019216 0.00067684 8.216e-05 0.000101144551449884 0.5 0.05925652 0.02591648 0.02340052 0.03834044 0.07709456 0.03800844 0.000101157496436908 0.5 0.09491172 0.07001928 0.07733372 0.00015568 7.232e-05 4.568e-05 9.95172781603863e-05
1 0.11664936 0.05154964 0.05452836 0.00025112 0.00078188 0.00013212 0.000100040806158685 1 0.1153476 0.0467484 0.0948406 0.00027492 0.00066808 0.00015792 9.9302794888432e-05 1 0.084192 0.086952 0.079087 0.00020076 0.00046324 9.676e-05 9.93196231850748e-05 1 0.11622272 0.05751828 0.08742172 0.00018076 0.00016224 5.876e-05 9.98397228168831e-05 1 0.09861636 0.09337564 0.08814136 0.00017772 0.00026528 6.672e-05 0.000100096401662799


==> expres/grid/resreluGridSingleshotDepth3.tsv <==
magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance
0.01 0.16598324 0.02497276 0.01576424 0.16598324 0.02497276 0.01576424 0.00010002533088041 0.01 0.16756444 0.01363556 0.01084744 0.16756444 0.01363556 0.01084744 9.92219153445913e-05 0.01 0.11181772 0.07547328 0.11172372 0.11181772 0.07547328 0.11172372 9.84695249090314e-05 0.01 0.17026196 0.01874804 0.01230996 0.17026196 0.01874804 0.01230996 9.94785027472797e-05 0.01 0.10173288 0.08644212 0.10163588 0.10027452 0.08794048 0.10017752 9.95968928194673e-05
0.01 0.1647998 0.0146122 0.0143098 0.1647998 0.0146122 0.0143098 0.000100112929690421 0.01 0.16555132 0.02389668 0.01698732 0.16555132 0.02389668 0.01698732 0.000101273862994258 0.01 0.09472924 0.08304176 0.09463824 0.09472924 0.08304176 0.09463824 0.000100714488306821 0.01 0.1665716 0.0244404 0.0143376 0.1665716 0.0244404 0.0143376 9.86379180054043e-05 0.01 0.1113978 0.0603852 0.1112968 0.1080966 0.0636864 0.1079956 9.89633257376209e-05
0.1 0.16538896 0.02115604 0.01724696 0.16538896 0.02115604 0.01724696 9.87729058376233e-05 0.1 0.13332544 0.04591256 0.03566144 0.13605256 0.04318544 0.03838856 0.000100684444262955 0.1 0.09390644 0.07601856 0.08734644 0.00628988 0.06139012 0.00619688 9.96437636493582e-05 0.1 0.14219232 0.03671568 0.10386032 0.14070712 0.03820088 0.10414412 0.000100122896204074 0.1 0.10259116 0.06179884 0.09321316 0.04255736 0.06550664 0.04246536 9.88673103523179e-05
0.5 0.1597706 0.0209954 0.1596636 0.15772224 0.02304376 0.15761524 9.94343989166619e-05 0.5 0.0941202 0.0660868 0.0658512 0.00018828 0.00076672 8.128e-05 0.000102203944186507 0.5 0.1004558 0.0705852 0.0880938 0.00072952 0.00245648 0.00061052 9.94288984695185e-05 0.5 0.08354532 0.04110768 0.02412832 0.00098616 0.00227784 0.00085616 9.93201660504417e-05 0.5 0.099838 0.071995 0.086676 0.00050876 0.00141424 0.00038476 9.97677476728926e-05
1 0.09373576 0.07132624 0.09184676 0.00020148 0.00041652 8.948e-05 9.86915990468408e-05 1 0.10360028 0.07087272 0.08524028 0.00021948 0.00022852 0.00011048 9.94496491296843e-05 1 0.0813218 0.0973482 0.0731078 0.00030208 0.00041392 0.00017908 0.000100131841886579 1 0.1016406 0.0857364 0.0833556 0.00027668 0.00051832 0.00015368 9.98372989073541e-05 1 0.10581004 0.07399696 0.07906604 0.00029984 0.00200716 0.00019384 9.8991092483263e-05


==> expres/grid/resreluGridSingleshotDepth5.tsv <==
magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance
0.000198019801980198 0.1650136 0.0172724 0.0229506 0.1650136 0.0172724 0.0229506 0.000101533698413697 0.000198019801980198 0.1667258 0.0118212 0.0121598 0.1667258 0.0118212 0.0121598 9.96182225337144e-05 0.000198019801980198 0.16725124 0.02571176 0.01670824 0.16725124 0.02571176 0.01670824 9.88088192294611e-05 0.000198019801980198 0.16540592 0.02682908 0.00969192000000002 0.16540592 0.02682908 0.00969192000000002 0.00010125700076398 0.000198019801980198 0.16700188 0.01675512 0.01086388 0.16700188 0.01675512 0.01086388 NA
0.01 0.16717684 0.01502816 0.01841384 0.16717684 0.01502816 0.01841384 9.85256170200684e-05 0.01 0.16856652 0.02479248 0.02342252 0.16856652 0.02479248 0.02342252 9.88770167435865e-05 0.01 0.1675496 0.0097044 0.0129896 0.1675496 0.0097044 0.0129896 9.80837360790765e-05 0.01 0.06489828 0.05714572 0.03685428 0.00796444 0.06913456 0.00784544 9.94888201696373e-05 0.01 0.10859544 0.06103656 0.07323544 0.01362592 0.09635208 0.01352192 NA
0.1 0.09472144 0.07697756 0.07580044 0.00011564 0.00010236 1.864e-05 9.99217597138591e-05 0.1 0.0957052 0.0673968 0.0929232 0.00029608 0.00247292 0.00020008 0.000100494058459824 0.1 0.08714128 0.08714672 0.07975028 0.00011836 5.564e-05 2.136e-05 9.82201649613995e-05 0.1 0.08024084 0.07878416 0.03893884 0.00269312 0.02629388 0.00253712 9.91975654700556e-05 0.1 0.09860984 0.07575616 0.09272984 0.00013448 0.00011152 3.648e-05 NA
0.5 0.10565188 0.06874612 0.08801388 0.0002002 0.0007148 9.42e-05 9.9608735830831e-05 0.5 0.10568636 0.05972864 0.10162836 0.00013068 0.00016232 2.868e-05 0.00010011800025154 0.5 0.09494468 0.07660032 0.08374968 0.00018132 0.00034568 8.532e-05 0.000100496680194972 0.5 0.08432412 0.07602888 0.02823112 0.00149132 0.01272368 0.00134032 0.000100686186402315 0.5 0.1166534 0.0564606 0.0969384 0.0001858 0.0004392 8.18e-05 NA
1 0.10486912 0.06334088 0.08726212 0.00028412 0.00060188 0.00018612 0.000100024799829814 1 0.10182892 0.06026608 0.09622392 0.0005142 0.0042918 0.0004072 9.94188332605744e-05 1 0.10211112 0.06258188 0.06948712 0.00036452 0.00251848 0.00025752 0.000100543376682301 1 0.09898768 0.06952432 0.08672868 0.00035064 0.00338436 0.00024264 9.99161265352942e-05 1 0.12294332 0.04858468 0.11332532 0.000265 0.000734 0.000161 NA


==> expres/multishot/rescircleMultishot.tsv <==
synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance edgepopupSparsity edgepopupMeanPostprune edgepopupErrorPlusPostprune edgepopupErrorMinusPostprune edgepopupMeanPosttrain edgepopupErrorPlusPosttrain edgepopupErrorMinusPosttrain edgepopupTicketPerformance edgepopup_plusSparsity edgepopup_plusMeanPostprune edgepopup_plusErrorPlusPostprune edgepopup_plusErrorMinusPostprune edgepopup_plusMeanPosttrain edgepopup_plusErrorPlusPosttrain edgepopup_plusErrorMinusPosttrain edgepopup_plusTicketPerformance
0.00388888888888889 0.3375 0.2135 0.1955 0.8988 0.0552000000000001 0.3828 0.9783 0.00388888888888889 0.1568 0.0122 0.0158 0.1568 0.0122 0.0158 0.9805 0.00388888888888889 0.2619 0.1851 0.1049 0.7217 0.2363 0.5497 0.9785 0.00388888888888889 0.2961 0.1779 0.1391 0.344 0.278 0.187 0.979 0.00388888888888889 0.1635 0.0135 0.0105 0.1635 0.0135 0.0105 0.9768 0.00388888888888889 0.188 0.272 0.058 NA NA NA 0.9768 0.00388888888888889 0.329 0.121 0.0489999999999999 NA NA NA 0.9769
0.01 0.3461 0.2399 0.1821 0.9494 0.0246000000000001 0.1354 0.9769 0.01 0.1594 0.0106 0.0164 0.1594 0.0106 0.0164 0.9799 0.01 0.2262 0.1528 0.0832 0.9395 0.0285 0.1095 0.9771 0.01 0.4636 0.1284 0.1686 0.8886 0.0634000000000001 0.4006 0.9803 0.01 0.1698 0.0362 0.0268 0.1698 0.0362 0.0268 0.9784 0.01 0.159 0.021 0.00900000000000001 NA NA NA 0.9783 0.01 0.418 0.042 0.148 NA NA NA 0.9769
0.1 0.505 0.175 0.246 0.9637 0.0153000000000001 0.0137 0.9795 0.1 0.1642 0.0108 0.0132 0.1642 0.0108 0.0132 0.9781 0.1 0.3648 0.2052 0.1348 0.9645 0.0155 0.0245000000000001 0.9784 0.1 0.5751 0.1509 0.1991 0.967 0.0079999999999999 0.01 0.9765 0.1 0.2557 0.1423 0.0997 0.9463 0.0157000000000002 0.0233 0.9789 0.1 0.459 0.0810000000000001 0.019 NA NA NA 0.9765 0.1 0.725 0.0850000000000001 0.255 NA NA NA 0.9781
0.5 0.4252 0.1698 0.1822 0.9567 0.0163 0.0266999999999999 0.9784 0.5 0.1565 0.0195 0.0265 0.1565 0.0195 0.0265 0.9735 0.5 0.334 0.194 0.186 0.9514 0.0176000000000001 0.0184000000000001 0.9753 0.5 0.4582 0.2768 0.2102 0.9679 0.0100999999999999 0.0189 0.9748 0.5 0.2288 0.1462 0.1158 0.953 0.0210000000000001 0.03 0.9777 0.5 0.82 0.02 0.0299999999999999 NA NA NA 0.9762 0.5 0.887 0.073 0.087 NA NA NA 0.9793
1 0.2911 0.1499 0.1291 0.9505 0.0195 0.0335 0.9757 1 0.2323 0.2327 0.0823 0.9561 0.0119 0.0181 0.9759 1 0.2883 0.1427 0.1113 0.9556 0.0144 0.0106000000000001 0.9746 1 0.3266 0.1394 0.1426 0.958 0.022 0.027 0.981 1 0.2426 0.1354 0.0906 0.9496 0.0194 0.0406000000000001 0.9809 1 0.276 0.184 0.146 NA NA NA 0.9779 1 0.222 0.158 0.102 NA NA NA 0.9776


==> expres/multishot/reshelixMultishot.tsv <==
synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance edgepopupSparsity edgepopupMeanPostprune edgepopupErrorPlusPostprune edgepopupErrorMinusPostprune edgepopupMeanPosttrain edgepopupErrorPlusPosttrain edgepopupErrorMinusPosttrain edgepopupTicketPerformance edgepopup_plusSparsity edgepopup_plusMeanPostprune edgepopup_plusErrorPlusPostprune edgepopup_plusErrorMinusPostprune edgepopup_plusMeanPosttrain edgepopup_plusErrorPlusPosttrain edgepopup_plusErrorMinusPosttrain edgepopup_plusTicketPerformance
0.00404605263157895 0.1869 0.0549 0.0449 0.07875 0.06965 0.05625 0.000318312023948224 0.00404605263157895 0.29287 0.01283 0.01377 0.29287 0.01283 0.01377 0.000318251896802757 0.00404605263157895 0.17895 0.04735 0.03175 0.12478 0.01822 0.03098 0.000316848372808423 0.00404605263157895 0.28705 0.01255 0.01235 0.28544 0.01406 0.01264 0.000317021701785711 0.00404605263157895 0.29285 0.00764999999999999 0.00535000000000002 0.29285 0.00764999999999999 0.00535000000000002 0.00031953231484012 0.00404605263157895 0.29133 0.01027 0.00792999999999999 nan nan nan 0.000317806890056807 0.00404605263157895 0.24179 0.03481 0.04569 nan nan nan 0.00031527875774326
0.01 0.19462 0.09078 0.04532 0.01705 0.12955 0.01615 0.000313876474430706 0.01 0.28766 0.00913999999999998 0.01066 0.28766 0.00913999999999998 0.01066 0.000310419740523034 0.01 0.20596 0.08974 0.06026 0.11711 0.10759 0.07291 0.000312282093464417 0.01 0.20398 0.08922 0.06988 0.08837 0.12763 0.08217 0.000316045945823348 0.01 0.29109 0.00900999999999996 0.00509000000000004 0.29109 0.00900999999999996 0.00509000000000004 0.000317439216113767 0.01 0.29236 0.00653999999999999 0.00536000000000003 nan nan nan 0.000314622585574272 0.01 0.25197 0.02403 0.03877 nan nan nan 0.000312826130534289
0.1 0.18799 0.08361 0.03459 0.00027 0.00023 7e-05 0.000316461608991298 0.1 0.29233 0.01187 0.01083 0.29233 0.01187 0.01083 0.000310202782457975 0.1 0.17559 0.05321 0.02789 0.0011 6e-04 5e-04 0.000314515184415337 0.1 0.17856 0.09854 0.03646 0.00024 0.00016 4e-05 0.000314047990135731 0.1 0.17639 0.11451 0.03209 0.00305 0.01175 0.00245 0.000314823600141834 0.1 0.13917 0.00292999999999999 0.00957000000000002 nan nan nan 0.000313550857065991 0.1 0.12336 0.04214 0.03916 nan nan nan 0.000313175560143839
0.5 0.21659 0.07211 0.05459 0.00105 0.00125 0.00065 0.000320914390169947 0.5 0.29064 0.00816 0.00794 0.29064 0.00816 0.00794 0.000313610803455776 0.5 0.1986 0.0436 0.0443 0.00109 0.00251 0.00079 0.0003150526501823 0.5 0.20285 0.08215 0.05355 0.00057 0.00093 0.00027 0.000315873798912491 0.5 0.20423 0.08707 0.05973 0.00044 0.00036 0.00024 0.000318498859456366 0.5 0.02015 0.03155 0.01195 nan nan nan 0.000317675437241116 0.5 0.01935 0.02695 0.01035 nan nan nan 0.000315116456164318
1 0.19672 0.08998 0.04692 0.00076 0.00094 0.00046 0.000315735675039989 1 0.20672 0.08588 0.06292 8e-04 0.0014 5e-04 0.000320629460080178 1 0.20195 0.08685 0.05395 0.00079 0.00051 0.00049 0.000314064818932465 1 0.21016 0.08214 0.06496 0.00189 0.00221 0.00129 0.000312994215426525 1 0.22584 0.04176 0.05544 0.00083 0.00237 0.00053 0.000320006878721305 1 nan nan nan nan nan nan 0.00031800995238877 1 nan nan nan nan nan nan 0.000310703180081839


==> expres/multishot/resreluMultishot.tsv <==
synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance edgepopupSparsity edgepopupMeanPostprune edgepopupErrorPlusPostprune edgepopupErrorMinusPostprune edgepopupMeanPosttrain edgepopupErrorPlusPosttrain edgepopupErrorMinusPosttrain edgepopupTicketPerformance edgepopup_plusSparsity edgepopup_plusMeanPostprune edgepopup_plusErrorPlusPostprune edgepopup_plusErrorMinusPostprune edgepopup_plusMeanPosttrain edgepopup_plusErrorPlusPosttrain edgepopup_plusErrorMinusPosttrain edgepopup_plusTicketPerformance
0.000165562913907285 0.09899 0.07731 0.09889 0.09899 0.07731 0.09889 9.84374589916117e-05 0.000165562913907285 0.16619 0.01141 0.01119 0.16619 0.01141 0.01119 0.000101899199495754 0.000165562913907285 0.12978 0.05032 0.12968 0.12978 0.05032 0.12968 0.000100445458875393 0.000165562913907285 0.15883 0.01217 0.01733 0.15883 0.01217 0.01733 9.71703051173807e-05 0.000165562913907285 0.16745 0.00705 0.01435 0.16745 0.00705 0.01435 9.96173803766288e-05 0.000165562913907285 0.17144 0.01756 0.01414 nan nan nan 0.000101921271529135 0.000165562913907285 0.16313 0.01437 0.01503 nan nan nan 9.92927920508961e-05
0.01 0.04009 0.10781 0.03589 1e-04 0 0 0.000100444394286266 0.01 0.16787 0.00963 0.01187 0.16787 0.00963 0.01187 0.000100210193602833 0.01 0.03067 0.04773 0.02607 1e-04 0 0 9.946088350349e-05 0.01 0.02299 0.14721 0.02289 0.01712 0.15308 0.01702 0.000100374165517291 0.01 0.16817 0.00863 0.01577 0.16817 0.00863 0.01577 0.000103514445634886 0.01 0.16998 0.00812000000000002 0.00988 nan nan nan 0.000100259395391285 0.01 0.11524 0.02896 0.02184 nan nan nan 0.000100259361884839
0.1 0.07057 0.06443 0.04657 1e-04 0 0 9.84338398794813e-05 0.1 0.16462 0.00998000000000002 0.01332 0.16462 0.00998000000000002 0.01332 9.85548573077802e-05 0.1 0.08505 0.06265 0.06215 0.00028 0.00042 0.00018 9.90966026246675e-05 0.1 0.09551 0.06349 0.08701 1e-04 0 0 0.000100990417863118 0.1 0.09862 0.04348 0.04102 1e-04 0 0 9.86364255919853e-05 0.1 0.00078 0.00132 0.00068 nan nan nan 0.000103158547417288 0.1 0.00214 0.00336 0.00184 nan nan nan 0.000100791437101914
0.5 0.10674 0.06576 0.07614 0.00043 0.00117 0.00023 0.000102966981988337 0.5 0.15841 0.02519 0.06311 0.15841 0.02519 0.06311 9.88116302056464e-05 0.5 0.08338 0.08002 0.07358 0.00021 0.00029 0.00011 9.93551419827937e-05 0.5 0.05473 0.08857 0.05003 0.00019 0.00021 9e-05 0.000100806426010655 0.5 0.10494 0.05676 0.05264 0.00011 9e-05 1e-05 9.91105178601138e-05 0.5 0.00015 0.00015 5e-05 nan nan nan 9.84709726618215e-05 0.5 0.00039 0.00021 0.00019 nan nan nan 9.93290531634259e-05
1 0.07497 0.06863 0.05047 0.00039 0.00051 0.00029 9.85839888087786e-05 1 0.11467 0.04943 0.10417 0.00023 0.00017 0.00013 9.94791444007955e-05 1 0.09848 0.06362 0.05478 0.00025 0.00025 0.00015 9.9885969774289e-05 1 0.12118 0.05522 0.05178 0.00066 0.00404 0.00056 0.000100439928956233 1 0.0941 0.0769 0.0863 0.00026 0.00024 0.00016 0.000101397403600527 1 nan nan nan nan nan nan 0.000101517955625942 1 nan nan nan nan nan nan 9.98432020524286e-05


==> expres/multishot_finetuned/rescircleMultishot.tsv <==
synflowvanillaSparsity synflowvanillaMeanPostprune synflowvanillaErrorPlusPostprune synflowvanillaErrorMinusPostprune synflowvanillaMeanPosttrain synflowvanillaErrorPlusPosttrain synflowvanillaErrorMinusPosttrain synflowvanillaTicketPerformance graspvanillaSparsity graspvanillaMeanPostprune graspvanillaErrorPlusPostprune graspvanillaErrorMinusPostprune graspvanillaMeanPosttrain graspvanillaErrorPlusPosttrain graspvanillaErrorMinusPosttrain graspvanillaTicketPerformance snipvanillaSparsity snipvanillaMeanPostprune snipvanillaErrorPlusPostprune snipvanillaErrorMinusPostprune snipvanillaMeanPosttrain snipvanillaErrorPlusPosttrain snipvanillaErrorMinusPosttrain snipvanillaTicketPerformance magvanillaSparsity magvanillaMeanPostprune magvanillaErrorPlusPostprune magvanillaErrorMinusPostprune magvanillaMeanPosttrain magvanillaErrorPlusPosttrain magvanillaErrorMinusPosttrain magvanillaTicketPerformance randvanillaSparsity randvanillaMeanPostprune randvanillaErrorPlusPostprune randvanillaErrorMinusPostprune randvanillaMeanPosttrain randvanillaErrorPlusPosttrain randvanillaErrorMinusPosttrain randvanillaTicketPerformance synflowfinetunedSparsity synflowfinetunedMeanPostprune synflowfinetunedErrorPlusPostprune synflowfinetunedErrorMinusPostprune synflowfinetunedMeanPosttrain synflowfinetunedErrorPlusPosttrain synflowfinetunedErrorMinusPosttrain synflowfinetunedTicketPerformance graspfinetunedSparsity graspfinetunedMeanPostprune graspfinetunedErrorPlusPostprune graspfinetunedErrorMinusPostprune graspfinetunedMeanPosttrain graspfinetunedErrorPlusPosttrain graspfinetunedErrorMinusPosttrain graspfinetunedTicketPerformance snipfinetunedSparsity snipfinetunedMeanPostprune snipfinetunedErrorPlusPostprune snipfinetunedErrorMinusPostprune snipfinetunedMeanPosttrain snipfinetunedErrorPlusPosttrain snipfinetunedErrorMinusPosttrain snipfinetunedTicketPerformance magfinetunedSparsity magfinetunedMeanPostprune magfinetunedErrorPlusPostprune magfinetunedErrorMinusPostprune magfinetunedMeanPosttrain magfinetunedErrorPlusPosttrain magfinetunedErrorMinusPosttrain magfinetunedTicketPerformance randfinetunedSparsity randfinetunedMeanPostprune randfinetunedErrorPlusPostprune randfinetunedErrorMinusPostprune randfinetunedMeanPosttrain randfinetunedErrorPlusPosttrain randfinetunedErrorMinusPosttrain randfinetunedTicketPerformance
0.00388888888888889 0.3375 0.2135 0.1955 0.8988 0.0552000000000001 0.3828 0.9783 0.00388888888888889 0.1568 0.0122 0.0158 0.1568 0.0122 0.0158 0.9805 0.00388888888888889 0.2619 0.1851 0.1049 0.7217 0.2363 0.5497 0.9785 0.00388888888888889 0.2961 0.1779 0.1391 0.344 0.278 0.187 0.979 0.00388888888888889 0.1635 0.0135 0.0105 0.1635 0.0135 0.0105 0.9768 0.00388888888888889 0.5757 0.1543 0.1327 0.894 0.0590000000000001 0.291 0.977 0.00388888888888889 0.1555 0.0115 0.00950000000000001 0.1555 0.0115 0.00950000000000001 0.9791 0.00388888888888889 0.3695 0.2165 0.2165 0.6886 0.2774 0.4986 0.9786 0.00388888888888889 0.3179 0.1661 0.1689 0.4281 0.2259 0.2791 0.9764 0.00388888888888889 0.1575 0.0215 0.0195 0.1575 0.0215 0.0195 0.9757
0.01 0.3461 0.2399 0.1821 0.9494 0.0246000000000001 0.1354 0.9769 0.01 0.1594 0.0106 0.0164 0.1594 0.0106 0.0164 0.9799 0.01 0.2262 0.1528 0.0832 0.9395 0.0285 0.1095 0.9771 0.01 0.4636 0.1284 0.1686 0.8886 0.0634000000000001 0.4006 0.9803 0.01 0.1698 0.0362 0.0268 0.1698 0.0362 0.0268 0.9784 0.01 0.6059 0.2721 0.3119 0.9601 0.00790000000000002 0.0141 0.9743 0.01 0.1683 0.1127 0.0313 0.1683 0.1127 0.0313 0.9745 0.01 0.4488 0.3022 0.1658 0.9054 0.0636 0.3154 0.9779 0.01 0.4609 0.2091 0.2179 0.8979 0.0551 0.3209 0.9762 0.01 0.1618 0.0182 0.0198 0.1618 0.0182 0.0198 0.9784
0.1 0.505 0.175 0.246 0.9637 0.0153000000000001 0.0137 0.9795 0.1 0.1642 0.0108 0.0132 0.1642 0.0108 0.0132 0.9781 0.1 0.3648 0.2052 0.1348 0.9645 0.0155 0.0245000000000001 0.9784 0.1 0.5751 0.1509 0.1991 0.967 0.0079999999999999 0.01 0.9765 0.1 0.2557 0.1423 0.0997 0.9463 0.0157000000000002 0.0233 0.9789 0.1 0.857 0.099 0.168 0.9637 0.0163 0.0187 0.9784 0.1 0.1571 0.0229 0.0111 0.1571 0.0229 0.0111 0.9776 0.1 0.5537 0.1743 0.2247 0.9586 0.0144 0.0226000000000001 0.9772 0.1 0.6673 0.1437 0.0823 0.9707 0.00730000000000008 0.00669999999999982 0.9792 0.1 0.3247 0.1273 0.1787 0.9567 0.0163 0.0146999999999999 0.979
0.5 0.4252 0.1698 0.1822 0.9567 0.0163 0.0266999999999999 0.9784 0.5 0.1565 0.0195 0.0265 0.1565 0.0195 0.0265 0.9735 0.5 0.334 0.194 0.186 0.9514 0.0176000000000001 0.0184000000000001 0.9753 0.5 0.4582 0.2768 0.2102 0.9679 0.0100999999999999 0.0189 0.9748 0.5 0.2288 0.1462 0.1158 0.953 0.0210000000000001 0.03 0.9777 0.5 0.9334 0.0296 0.0364 0.9648 0.0092000000000001 0.0107999999999999 0.9757 0.5 0.1914 0.2396 0.0514 0.1914 0.2396 0.0514 0.9777 0.5 0.949 0.015 0.029 0.9484 0.0256000000000001 0.0474000000000001 0.9783 0.5 0.8562 0.0808 0.1252 0.9683 0.0147 0.00629999999999986 0.9787 0.5 0.4046 0.0924 0.2196 0.963 0.014 0.0309999999999999 0.9795
1 0.2911 0.1499 0.1291 0.9505 0.0195 0.0335 0.9757 1 0.2323 0.2327 0.0823 0.9561 0.0119 0.0181 0.9759 1 0.2883 0.1427 0.1113 0.9556 0.0144 0.0106000000000001 0.9746 1 0.3266 0.1394 0.1426 0.958 0.022 0.027 0.981 1 0.2426 0.1354 0.0906 0.9496 0.0194 0.0406000000000001 0.9809 1 0.9366 0.0244 0.0246 0.9518 0.0172 0.0628000000000001 0.9777 1 0.9518 0.0162 0.0297999999999999 0.9576 0.0134 0.00859999999999994 0.9747 1 0.9387 0.0283 0.0727000000000001 0.9581 0.0188999999999999 0.0381 0.9767 1 0.9472 0.0187999999999999 0.0262000000000001 0.9608 0.0102 0.0178 0.9788 1 0.9497 0.0153 0.0217000000000001 0.9609 0.0140999999999999 0.0119 0.9783


==> expres/multishot_finetuned/reshelixMultishot.tsv <==
synflowvanillaSparsity synflowvanillaMeanPostprune synflowvanillaErrorPlusPostprune synflowvanillaErrorMinusPostprune synflowvanillaMeanPosttrain synflowvanillaErrorPlusPosttrain synflowvanillaErrorMinusPosttrain synflowvanillaTicketPerformance graspvanillaSparsity graspvanillaMeanPostprune graspvanillaErrorPlusPostprune graspvanillaErrorMinusPostprune graspvanillaMeanPosttrain graspvanillaErrorPlusPosttrain graspvanillaErrorMinusPosttrain graspvanillaTicketPerformance snipvanillaSparsity snipvanillaMeanPostprune snipvanillaErrorPlusPostprune snipvanillaErrorMinusPostprune snipvanillaMeanPosttrain snipvanillaErrorPlusPosttrain snipvanillaErrorMinusPosttrain snipvanillaTicketPerformance magvanillaSparsity magvanillaMeanPostprune magvanillaErrorPlusPostprune magvanillaErrorMinusPostprune magvanillaMeanPosttrain magvanillaErrorPlusPosttrain magvanillaErrorMinusPosttrain magvanillaTicketPerformance randvanillaSparsity randvanillaMeanPostprune randvanillaErrorPlusPostprune randvanillaErrorMinusPostprune randvanillaMeanPosttrain randvanillaErrorPlusPosttrain randvanillaErrorMinusPosttrain randvanillaTicketPerformance synflowfinetunedSparsity synflowfinetunedMeanPostprune synflowfinetunedErrorPlusPostprune synflowfinetunedErrorMinusPostprune synflowfinetunedMeanPosttrain synflowfinetunedErrorPlusPosttrain synflowfinetunedErrorMinusPosttrain synflowfinetunedTicketPerformance graspfinetunedSparsity graspfinetunedMeanPostprune graspfinetunedErrorPlusPostprune graspfinetunedErrorMinusPostprune graspfinetunedMeanPosttrain graspfinetunedErrorPlusPosttrain graspfinetunedErrorMinusPosttrain graspfinetunedTicketPerformance snipfinetunedSparsity snipfinetunedMeanPostprune snipfinetunedErrorPlusPostprune snipfinetunedErrorMinusPostprune snipfinetunedMeanPosttrain snipfinetunedErrorPlusPosttrain snipfinetunedErrorMinusPosttrain snipfinetunedTicketPerformance magfinetunedSparsity magfinetunedMeanPostprune magfinetunedErrorPlusPostprune magfinetunedErrorMinusPostprune magfinetunedMeanPosttrain magfinetunedErrorPlusPosttrain magfinetunedErrorMinusPosttrain magfinetunedTicketPerformance randfinetunedSparsity randfinetunedMeanPostprune randfinetunedErrorPlusPostprune randfinetunedErrorMinusPostprune randfinetunedMeanPosttrain randfinetunedErrorPlusPosttrain randfinetunedErrorMinusPosttrain randfinetunedTicketPerformance
0.00404605263157895 0.1869 0.0549 0.0449 0.07875 0.06965 0.05625 0.000318312023948224 0.00404605263157895 0.29287 0.01283 0.01377 0.29287 0.01283 0.01377 0.000318251896802757 0.00404605263157895 0.17895 0.04735 0.03175 0.12478 0.01822 0.03098 0.000316848372808423 0.00404605263157895 0.28705 0.01255 0.01235 0.28544 0.01406 0.01264 0.000317021701785711 0.00404605263157895 0.29285 0.00764999999999999 0.00535000000000002 0.29285 0.00764999999999999 0.00535000000000002 0.00031953231484012 0.00404605263157895 0.17874 0.09976 0.05354 0.0921 0.1864 0.0829 0.000311203536468631 0.00404605263157895 0.28951 0.01029 0.00611 0.28951 0.01029 0.00611 0.000316402460732457 0.00404605263157895 0.22463 0.07117 0.07763 0.17327 0.09273 0.11227 0.000312512186333942 0.00404605263157895 0.29073 0.01427 0.01543 0.289 0.016 0.0262 0.000310310099319272 0.00404605263157895 0.29238 0.00702000000000003 0.00947999999999999 0.29238 0.00702000000000003 0.00947999999999999 0.000317157946765893
0.01 0.19462 0.09078 0.04532 0.01705 0.12955 0.01615 0.000313876474430706 0.01 0.28766 0.00913999999999998 0.01066 0.28766 0.00913999999999998 0.01066 0.000310419740523034 0.01 0.20596 0.08974 0.06026 0.11711 0.10759 0.07291 0.000312282093464417 0.01 0.20398 0.08922 0.06988 0.08837 0.12763 0.08217 0.000316045945823348 0.01 0.29109 0.00900999999999996 0.00509000000000004 0.29109 0.00900999999999996 0.00509000000000004 0.000317439216113767 0.01 0.15202 0.06498 0.06552 0.01572 0.04458 0.01522 0.000317819462448621 0.01 0.29567 0.01653 0.00756999999999997 0.29567 0.01653 0.00756999999999997 0.000314501971727708 0.01 0.21813 0.07697 0.07313 0.10072 0.12158 0.07842 0.000320339672344014 0.01 0.18975 0.09425 0.09725 0.08495 0.12275 0.08265 0.000318976263194868 0.01 0.28989 0.01211 0.00528999999999996 0.28989 0.01211 0.00528999999999996 0.0003106358048461
0.1 0.18799 0.08361 0.03459 0.00027 0.00023 7e-05 0.000316461608991298 0.1 0.29233 0.01187 0.01083 0.29233 0.01187 0.01083 0.000310202782457975 0.1 0.17559 0.05321 0.02789 0.0011 6e-04 5e-04 0.000314515184415337 0.1 0.17856 0.09854 0.03646 0.00024 0.00016 4e-05 0.000314047990135731 0.1 0.17639 0.11451 0.03209 0.00305 0.01175 0.00245 0.000314823600141834 0.1 0.13949 0.10981 0.05199 0.00022 8e-05 2e-05 0.000313902184730858 0.1 0.29275 0.01015 0.01515 0.29275 0.01015 0.01515 0.000317936498731181 0.1 0.18564 0.10246 0.07904 0.01591 0.13009 0.01501 0.000314906375950903 0.1 0.16304 0.10096 0.04424 0.00025 5e-05 0.00015 0.000315145938891629 0.1 0.19448 0.08432 0.04798 0.00593 0.00657 0.00533 0.000315724297083073
0.5 0.21659 0.07211 0.05459 0.00105 0.00125 0.00065 0.000320914390169947 0.5 0.29064 0.00816 0.00794 0.29064 0.00816 0.00794 0.000313610803455776 0.5 0.1986 0.0436 0.0443 0.00109 0.00251 0.00079 0.0003150526501823 0.5 0.20285 0.08215 0.05355 0.00057 0.00093 0.00027 0.000315873798912491 0.5 0.20423 0.08707 0.05973 0.00044 0.00036 0.00024 0.000318498859456366 0.5 0.06776 0.04174 0.03576 0.00051 0.00029 0.00031 0.00031706353786179 0.5 0.29103 0.00967000000000001 0.00723000000000001 0.29103 0.00967000000000001 0.00723000000000001 0.000318113025493756 0.5 0.00932 0.02478 0.00722 0.00055 0.00075 0.00035 0.000318715148614751 0.5 0.11646 0.03824 0.03116 0.00041 0.00029 0.00021 0.000317288761239684 0.5 0.21132 0.07228 0.06172 0.00048 0.00102 0.00028 0.000316933128417043
1 0.19672 0.08998 0.04692 0.00076 0.00094 0.00046 0.000315735675039989 1 0.20672 0.08588 0.06292 8e-04 0.0014 5e-04 0.000320629460080178 1 0.20195 0.08685 0.05395 0.00079 0.00051 0.00049 0.000314064818932465 1 0.21016 0.08214 0.06496 0.00189 0.00221 0.00129 0.000312994215426525 1 0.22584 0.04176 0.05544 0.00083 0.00237 0.00053 0.000320006878721305 1 0.00074 0.00216 0.00044 0.00069 0.00101 0.00039 0.000318133698375877 1 0.00064 0.00066 0.00034 0.00068 0.00052 0.00038 0.000317870150773003 1 0.00098 0.00172 0.00068 0.00075 0.00255 0.00055 0.000315732544293443 1 0.00059 0.00061 0.00029 0.00092 0.00158 0.00062 0.000317044901895103 1 0.00107 0.00153 0.00077 0.00055 0.00025 0.00035 0.000313351246108311


==> expres/multishot_finetuned/resreluMultishot.tsv <==
synflowvanillaSparsity synflowvanillaMeanPostprune synflowvanillaErrorPlusPostprune synflowvanillaErrorMinusPostprune synflowvanillaMeanPosttrain synflowvanillaErrorPlusPosttrain synflowvanillaErrorMinusPosttrain synflowvanillaTicketPerformance graspvanillaSparsity graspvanillaMeanPostprune graspvanillaErrorPlusPostprune graspvanillaErrorMinusPostprune graspvanillaMeanPosttrain graspvanillaErrorPlusPosttrain graspvanillaErrorMinusPosttrain graspvanillaTicketPerformance snipvanillaSparsity snipvanillaMeanPostprune snipvanillaErrorPlusPostprune snipvanillaErrorMinusPostprune snipvanillaMeanPosttrain snipvanillaErrorPlusPosttrain snipvanillaErrorMinusPosttrain snipvanillaTicketPerformance magvanillaSparsity magvanillaMeanPostprune magvanillaErrorPlusPostprune magvanillaErrorMinusPostprune magvanillaMeanPosttrain magvanillaErrorPlusPosttrain magvanillaErrorMinusPosttrain magvanillaTicketPerformance randvanillaSparsity randvanillaMeanPostprune randvanillaErrorPlusPostprune randvanillaErrorMinusPostprune randvanillaMeanPosttrain randvanillaErrorPlusPosttrain randvanillaErrorMinusPosttrain randvanillaTicketPerformance synflowfinetunedSparsity synflowfinetunedMeanPostprune synflowfinetunedErrorPlusPostprune synflowfinetunedErrorMinusPostprune synflowfinetunedMeanPosttrain synflowfinetunedErrorPlusPosttrain synflowfinetunedErrorMinusPosttrain synflowfinetunedTicketPerformance graspfinetunedSparsity graspfinetunedMeanPostprune graspfinetunedErrorPlusPostprune graspfinetunedErrorMinusPostprune graspfinetunedMeanPosttrain graspfinetunedErrorPlusPosttrain graspfinetunedErrorMinusPosttrain graspfinetunedTicketPerformance snipfinetunedSparsity snipfinetunedMeanPostprune snipfinetunedErrorPlusPostprune snipfinetunedErrorMinusPostprune snipfinetunedMeanPosttrain snipfinetunedErrorPlusPosttrain snipfinetunedErrorMinusPosttrain snipfinetunedTicketPerformance magfinetunedSparsity magfinetunedMeanPostprune magfinetunedErrorPlusPostprune magfinetunedErrorMinusPostprune magfinetunedMeanPosttrain magfinetunedErrorPlusPosttrain magfinetunedErrorMinusPosttrain magfinetunedTicketPerformance randfinetunedSparsity randfinetunedMeanPostprune randfinetunedErrorPlusPostprune randfinetunedErrorMinusPostprune randfinetunedMeanPosttrain randfinetunedErrorPlusPosttrain randfinetunedErrorMinusPosttrain randfinetunedTicketPerformance
0.000165562913907285 0.09899 0.07731 0.09889 0.09899 0.07731 0.09889 9.84374589916117e-05 0.000165562913907285 0.16619 0.01141 0.01119 0.16619 0.01141 0.01119 0.000101899199495754 0.000165562913907285 0.12978 0.05032 0.12968 0.12978 0.05032 0.12968 0.000100445458875393 0.000165562913907285 0.15883 0.01217 0.01733 0.15883 0.01217 0.01733 9.71703051173807e-05 0.000165562913907285 0.16745 0.00705 0.01435 0.16745 0.00705 0.01435 9.96173803766288e-05 0.000165562913907285 0.08433 0.08277 0.08423 0.08275 0.08435 0.08265 9.89729906603956e-05 0.000165562913907285 0.1673 0.0086 0.0178 0.1673 0.0086 0.0178 9.99831824494513e-05 0.000165562913907285 0.11539 0.05951 0.11529 0.11539 0.05951 0.11529 9.95788853444174e-05 0.000165562913907285 0.16515 0.01365 0.00644999999999998 0.16515 0.01365 0.00644999999999998 9.98396438148977e-05 0.000165562913907285 0.16632 0.01598 0.01392 0.16632 0.01598 0.01392 0.0001002525092183
0.01 0.04009 0.10781 0.03589 1e-04 0 0 0.000100444394286266 0.01 0.16787 0.00963 0.01187 0.16787 0.00963 0.01187 0.000100210193602833 0.01 0.03067 0.04773 0.02607 1e-04 0 0 9.946088350349e-05 0.01 0.02299 0.14721 0.02289 0.01712 0.15308 0.01702 0.000100374165517291 0.01 0.16817 0.00863 0.01577 0.16817 0.00863 0.01577 0.000103514445634886 0.01 0.01273 0.02807 0.01143 1e-04 0 0 9.99311128288567e-05 0.01 0.16917 0.00963 0.01047 0.16917 0.00963 0.01047 9.86638115732872e-05 0.01 0.02247 0.03413 0.02097 0.00011 9e-05 1e-05 9.93247295444656e-05 0.01 0.00318 0.01312 0.00308 1e-04 0 0 9.9953731320904e-05 0.01 0.16503 0.00846999999999998 0.00723000000000001 0.16503 0.00846999999999998 0.00723000000000001 9.99343117570266e-05
0.1 0.07057 0.06443 0.04657 1e-04 0 0 9.84338398794813e-05 0.1 0.16462 0.00998000000000002 0.01332 0.16462 0.00998000000000002 0.01332 9.85548573077802e-05 0.1 0.08505 0.06265 0.06215 0.00028 0.00042 0.00018 9.90966026246675e-05 0.1 0.09551 0.06349 0.08701 1e-04 0 0 0.000100990417863118 0.1 0.09862 0.04348 0.04102 1e-04 0 0 9.86364255919853e-05 0.1 0.0552 0.0938 0.0494 1e-04 0 0 9.82749022332456e-05 0.1 0.17094 0.01526 0.01634 0.17094 0.01526 0.01634 9.70741640409218e-05 0.1 0.04246 0.06614 0.03866 0.00013 7e-05 3e-05 0.000101628313011686 0.1 0.09076 0.05554 0.06186 1e-04 0 0 0.00010087274091936 0.1 0.10981 0.05589 0.08861 1e-04 0 0 9.96489508353437e-05
0.5 0.10674 0.06576 0.07614 0.00043 0.00117 0.00023 0.000102966981988337 0.5 0.15841 0.02519 0.06311 0.15841 0.02519 0.06311 9.88116302056464e-05 0.5 0.08338 0.08002 0.07358 0.00021 0.00029 0.00011 9.93551419827937e-05 0.5 0.05473 0.08857 0.05003 0.00019 0.00021 9e-05 0.000100806426010655 0.5 0.10494 0.05676 0.05264 0.00011 9e-05 1e-05 9.91105178601138e-05 0.5 0.01462 0.00688 0.01292 0.00019 0.00031 9e-05 9.88939698617368e-05 0.5 0.15992 0.02518 0.05512 0.15992 0.02518 0.05512 9.80767271608985e-05 0.5 0.00032 0.00038 0.00022 0.00015 5e-05 5e-05 0.000101855096785073 0.5 0.04537 0.10843 0.04257 0.00022 0.00018 0.00012 0.000100435838215933 0.5 0.11676 0.06024 0.06036 1e-04 0 0 9.84379761064736e-05
1 0.07497 0.06863 0.05047 0.00039 0.00051 0.00029 9.85839888087786e-05 1 0.11467 0.04943 0.10417 0.00023 0.00017 0.00013 9.94791444007955e-05 1 0.09848 0.06362 0.05478 0.00025 0.00025 0.00015 9.9885969774289e-05 1 0.12118 0.05522 0.05178 0.00066 0.00404 0.00056 0.000100439928956233 1 0.0941 0.0769 0.0863 0.00026 0.00024 0.00016 0.000101397403600527 1 0.00066 0.00274 0.00056 0.00022 8e-05 0.00012 9.82082209744377e-05 1 0.00023 0.00027 0.00013 0.00036 0.00134 0.00026 0.000102039386329304 1 0.00026 0.00064 0.00016 0.00016 0.00034 6e-05 9.85683657510683e-05 1 0.00031 0.00089 0.00011 0.00021 0.00019 0.00011 9.8280794930652e-05 1 0.00022 0.00018 0.00012 0.00021 0.00019 0.00011 0.000100455076298139


==> expres/multishot_local/rescircleMultishotLocal.tsv <==
graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance
0.001 0.16 0.034 0.029 0.16 0.034 0.029 0.9787
0.00388888888888889 0.1602 0.0128 0.0152 0.1602 0.0128 0.0152 0.9789
0.01 0.1582 0.0258 0.0172 0.1582 0.0258 0.0172 0.9805
0.1 0.1528 0.0112 0.0108 0.1528 0.0112 0.0108 0.9774
0.5 0.3265 0.1315 0.1785 0.3061 0.1519 0.1581 0.9773
1 0.9643 0.0106999999999999 0.0263000000000001 0.9642 0.0167999999999999 0.0142000000000001 0.9783


==> expres/noise/rescircleMultishotNoise0.001.tsv <==
synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance
0.00388888888888889 0.1613 0.0227 0.0123 0.1613 0.0227 0.0123 0.986 0.00388888888888889 0.3043 0.1897 0.1713 0.4696 0.2334 0.3086 0.986 0.00388888888888889 0.1864 0.1396 0.0474 0.3351 0.1309 0.1961 0.986 0.00388888888888889 0.1516 0.0124 0.0136 0.1516 0.0124 0.0136 0.9848 0.00388888888888889 0.1643 0.0217 0.0153 0.1643 0.0217 0.0153 0.986
0.01 0.1638 0.0192 0.0208 0.1638 0.0192 0.0208 0.9833 0.01 0.3113 0.1467 0.1683 0.7515 0.2065 0.6085 0.9859 0.01 0.2931 0.1819 0.1561 0.5634 0.2536 0.4114 0.9868 0.01 0.1598 0.0112 0.0258 0.1598 0.0112 0.0258 0.9862 0.01 0.157 0.015 0.018 0.157 0.015 0.018 0.9874
0.1 0.198 0.164 0.059 0.9759 0.00609999999999999 0.0149 0.986 0.1 0.2399 0.2271 0.1089 0.9527 0.0213000000000001 0.0286999999999999 0.9847 0.1 0.2526 0.2104 0.1216 0.9692 0.0108 0.0362 0.9857 0.1 0.2475 0.2075 0.1105 0.9623 0.0217000000000001 0.1263 0.9863 0.1 0.3032 0.1458 0.1222 0.9558 0.0152 0.0178 0.9849
0.5 0.2814 0.1806 0.1044 0.971 0.0130000000000001 0.0439999999999999 0.9869 0.5 0.2526 0.2014 0.1106 0.9518 0.0262 0.0748 0.9853 0.5 0.2164 0.0876 0.0694 0.9668 0.0152 0.00979999999999992 0.9846 0.5 0.205 0.184 0.062 0.9631 0.0189 0.0181 0.9854 0.5 0.2404 0.1846 0.0964 0.9714 0.0176000000000001 0.0234000000000001 0.9866
1 0.2596 0.0884 0.1156 0.9614 0.0216 0.0424 0.9864 1 0.2446 0.1054 0.0856 0.9647 0.0133 0.0306999999999999 0.9857 1 0.2942 0.1458 0.1232 0.9621 0.0229 0.0230999999999999 0.9868 1 0.2654 0.1026 0.0924 0.9663 0.0217000000000001 0.0233 0.9868 1 0.1956 0.1114 0.0466 0.9507 0.0353 0.0527 0.9891


==> expres/noise/rescircleMultishotNoise0.01.tsv <==
synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance
0.00388888888888889 0.1644 0.0116 0.0164 0.1644 0.0116 0.0164 0.9775 0.00388888888888889 0.2257 0.2353 0.0887 0.4151 0.2409 0.2781 0.9788 0.00388888888888889 0.2679 0.1951 0.1129 0.2712 0.1918 0.1232 0.9794 0.00388888888888889 0.161 0.00900000000000001 0.024 0.161 0.00900000000000001 0.024 0.9756 0.00388888888888889 0.156 0.031 0.021 0.156 0.031 0.021 0.9791
0.01 0.157 0.023 0.012 0.157 0.023 0.012 0.9778 0.01 0.2637 0.1943 0.1177 0.6613 0.2717 0.4783 0.9765 0.01 0.19 0.263 0.045 0.5418 0.2682 0.3688 0.975 0.01 0.164 0.042 0.011 0.1588 0.0112 0.0058 0.9784 0.01 0.1626 0.0194 0.0156 0.1626 0.0194 0.0156 0.9779
0.1 0.1935 0.2255 0.0735 0.9668 0.00619999999999998 0.00779999999999992 0.9779 0.1 0.2048 0.2412 0.0558 0.9456 0.0244 0.0416 0.9777 0.1 0.1966 0.1014 0.0556 0.952 0.013 0.0199999999999999 0.9808 0.1 0.2134 0.1896 0.1104 0.9661 0.00790000000000013 0.00709999999999988 0.9768 0.1 0.2047 0.1893 0.0777 0.9423 0.0217000000000001 0.0313000000000001 0.9765
0.5 0.2212 0.1778 0.0862 0.954 0.019 0.026 0.9785 0.5 0.225 0.236 0.078 0.955 0.014 0.023 0.9761 0.5 0.2319 0.1411 0.0949 0.9463 0.0347 0.0743 0.9792 0.5 0.2078 0.1442 0.1098 0.9539 0.0201000000000001 0.0198999999999999 0.9765 0.5 0.2288 0.1992 0.1188 0.9577 0.0203 0.0106999999999999 0.9776
1 0.3267 0.1493 0.1637 0.9501 0.0229 0.0171 0.9799 1 0.2705 0.1775 0.1355 0.9541 0.0169 0.0131 0.976 1 0.2515 0.1865 0.1065 0.9499 0.0231 0.0378999999999999 0.9784 1 0.2258 0.1712 0.0738 0.9563 0.0216999999999999 0.0223 0.9757 1 0.2666 0.1964 0.1076 0.9603 0.0196999999999999 0.0193000000000001 0.979


==> expres/noise/rescircleMultishotNoise0.1.tsv <==
synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance
0.00388888888888889 0.1963 0.0247 0.0133 0.1963 0.0247 0.0133 0.8866 0.00388888888888889 0.207 0.221 0.06 0.389 0.077 0.201 0.8861 0.00388888888888889 0.1944 0.0596 0.0494 0.3164 0.0866 0.1234 0.8878 0.00388888888888889 0.1917 0.0153 0.0177 0.1917 0.0153 0.0177 0.8896 0.00388888888888889 0.1913 0.00870000000000001 0.0103 0.1913 0.00870000000000001 0.0103 0.8952
0.01 0.1928 0.0232 0.0168 0.1928 0.0232 0.0168 0.891 0.01 0.2892 0.1378 0.1442 0.7377 0.0963000000000001 0.1817 0.8887 0.01 0.282 0.153 0.126 0.5561 0.1669 0.3741 0.8894 0.01 0.1927 0.0223 0.0197 0.1927 0.0223 0.0197 0.8946 0.01 0.191 0.014 0.018 0.191 0.014 0.018 0.8889
0.1 0.2647 0.1283 0.1097 0.8708 0.0182 0.0267999999999999 0.8906 0.1 0.1794 0.0556 0.0324 0.8399 0.0321 0.0278999999999999 0.8857 0.1 0.2318 0.1932 0.1038 0.8581 0.0399 0.0251 0.8875 0.1 0.2587 0.1513 0.1117 0.8759 0.0131 0.0168999999999999 0.8912 0.1 0.2606 0.1644 0.1066 0.8401 0.0289 0.0781000000000001 0.8934
0.5 0.2655 0.1675 0.1155 0.8633 0.0257000000000001 0.0353 0.8882 0.5 0.238 0.189 0.107 0.8508 0.0332 0.0378000000000001 0.8885 0.5 0.2803 0.1247 0.1373 0.8509 0.0221 0.0549000000000001 0.8922 0.5 0.3315 0.0985 0.1565 0.8704 0.0326000000000001 0.0234 0.8917 0.5 0.219 0.085 0.051 0.8704 0.0266 0.0334 0.8917
1 0.2402 0.1878 0.0942 0.8642 0.0258 0.0212 0.8921 1 0.2897 0.1043 0.1167 0.8534 0.0175999999999999 0.0204000000000001 0.8894 1 0.2509 0.1431 0.1259 0.8661 0.0329 0.0231 0.888 1 0.2508 0.1632 0.1068 0.857 0.021 0.029 0.8863 1 0.215 0.072 0.067 0.862 0.017 0.0329999999999999 0.8886


==> expres/noise/rescircleMultishotNoise0.tsv <==
synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance
0.00388888888888889 0.163 0.01 0.015 0.163 0.01 0.015 0.9872 0.00388888888888889 0.2351 0.2319 0.0851 0.4384 0.2556 0.2744 0.9874 0.00388888888888889 0.2535 0.2225 0.1125 0.3062 0.1708 0.1722 0.9874 0.00388888888888889 0.1561 0.0199 0.0231 0.1561 0.0199 0.0231 0.9891 0.00388888888888889 0.1569 0.0171 0.0129 0.1569 0.0171 0.0129 0.9879
0.01 0.1592 0.0178 0.0132 0.1592 0.0178 0.0132 0.9852 0.01 0.3166 0.1644 0.1756 0.8147 0.1493 0.1777 0.9859 0.01 0.1873 0.0787 0.0583 0.5703 0.2617 0.4233 0.9868 0.01 0.162 0.011 0.011 0.162 0.011 0.011 0.9879 0.01 0.1517 0.0243 0.0167 0.1517 0.0243 0.0167 0.9888
0.1 0.2129 0.1021 0.0599 0.9004 0.0886000000000001 0.7254 0.9874 0.1 0.2425 0.2315 0.0985 0.9627 0.0213000000000001 0.0297000000000001 0.9871 0.1 0.2486 0.1974 0.0966 0.9716 0.0114 0.0175999999999999 0.9851 0.1 0.2407 0.1933 0.0727 0.9813 0.00770000000000004 0.0103000000000001 0.9888 0.1 0.1941 0.1539 0.0831 0.9532 0.0177999999999999 0.0202000000000001 0.9884
0.5 0.2355 0.2165 0.0805 0.9727 0.0153 0.0117 0.9887 0.5 0.2221 0.2179 0.0691 0.9543 0.0176999999999999 0.0303 0.9857 0.5 0.2572 0.2078 0.1412 0.9642 0.0178 0.0212 0.9878 0.5 0.2535 0.1935 0.1125 0.9727 0.0143 0.0177 0.9876 0.5 0.2199 0.0851 0.0659 0.9715 0.0155 0.0545 0.9873
1 0.1845 0.0845 0.0475 0.9645 0.0195000000000001 0.0195000000000001 0.9873 1 0.1919 0.1211 0.0449 0.9624 0.0175999999999999 0.0304 0.9885 1 0.2671 0.1579 0.1181 0.955 0.015 0.0249999999999999 0.9883 1 0.239 0.167 0.09 0.9614 0.0105999999999999 0.0284000000000001 0.9884 1 0.2261 0.1119 0.0721 0.9621 0.0129 0.0171 0.9877


==> expres/rigl/rescircleRigl.tsv <==
riglSparsity riglMeanPosttrain riglErrorPlusPosttrain riglErrorMinusPosttrain
0.001 0.457 0.025 0.039
0.01 0.4624 0.0236 0.0444000000000001
0.1 0.9676 0.0124 0.0116000000000001
0.5 0.9655 0.00949999999999995 0.0115000000000001


==> expres/rigl/reshelixRigl.tsv <==
riglSparsity riglMeanPosttrain riglErrorPlusPosttrain riglErrorMinusPosttrain
0.001 0.16211 0.00269 0.00281000000000001
0.01 0.16211 0.00269 0.00281000000000001
0.1 0.00342 0.00078 0.00042
0.5 0.00275 0.00035 0.00025


==> expres/rigl/resreluRigl.tsv <==
riglSparsity riglMeanPosttrain riglErrorPlusPosttrain riglErrorMinusPosttrain
0.001 0.10504 0.00746000000000001 0.00644
0.01 0.10504 0.00746000000000001 0.00644
0.1 0.00038 2e-05 8e-05
0.5 4e-04 1e-04 1e-04


==> expres/width1k/rescircleWidth1kSingleshot.tsv <==
synflowSparsity synflowMeanPostprune synflowErrorPlusPostprune synflowErrorMinusPostprune synflowMeanPosttrain synflowErrorPlusPosttrain synflowErrorMinusPosttrain synflowTicketPerformance graspSparsity graspMeanPostprune graspErrorPlusPostprune graspErrorMinusPostprune graspMeanPosttrain graspErrorPlusPosttrain graspErrorMinusPosttrain graspTicketPerformance snipSparsity snipMeanPostprune snipErrorPlusPostprune snipErrorMinusPostprune snipMeanPosttrain snipErrorPlusPosttrain snipErrorMinusPosttrain snipTicketPerformance magSparsity magMeanPostprune magErrorPlusPostprune magErrorMinusPostprune magMeanPosttrain magErrorPlusPosttrain magErrorMinusPosttrain magTicketPerformance randSparsity randMeanPostprune randErrorPlusPostprune randErrorMinusPostprune randMeanPosttrain randErrorPlusPosttrain randErrorMinusPosttrain randTicketPerformance
3.95874916833001e-05 0.1577 0.0123 0.0167 0.1577 0.0123 0.0167 0.9763 3.95874916833001e-05 0.1594 0.0256 0.0274 0.1594 0.0256 0.0274 0.9758 3.95874916833001e-05 0.1653 0.0267 0.0173 0.1653 0.0267 0.0173 0.9756 3.95874916833001e-05 0.162 0.015 0.014 0.162 0.015 0.014 0.9779 3.95874916833001e-05 0.1606 0.0184 0.0166 0.1606 0.0184 0.0166 0.9757
0.01 0.2196 0.1044 0.0796 0.9667 0.0133 0.0126999999999999 0.9795 0.01 0.1572 0.0138 0.00820000000000001 0.9411 0.0199 0.0490999999999999 0.9779 0.01 0.2006 0.2544 0.0796 0.9491 0.0289 0.0871 0.979 0.01 0.2469 0.1971 0.0789 0.9625 0.0195 0.0445000000000001 0.9775 0.01 0.2697 0.1473 0.1307 0.6117 0.2033 0.1557 0.9796
0.1 0.2211 0.1259 0.1171 0.9509 0.0201 0.0329 0.9787 0.1 0.1618 0.0312 0.0278 0.9186 0.0344 0.0346 0.9774 0.1 0.2308 0.1132 0.0968 0.9417 0.0283 0.0676999999999999 0.9772 0.1 0.3268 0.1272 0.1608 0.9549 0.0181 0.0289 0.9776 0.1 0.2663 0.2007 0.1243 0.9543 0.0137 0.0263 0.9771
0.5 0.269 0.094 0.115 0.9434 0.0246 0.0144 0.9785 0.5 0.1722 0.1078 0.0262 0.9368 0.0402 0.0267999999999999 0.9793 0.5 0.2114 0.1156 0.0534 0.9436 0.0254000000000001 0.0296 0.9777 0.5 0.2638 0.1042 0.1298 0.9555 0.0165 0.0205 0.9761 0.5 0.273 0.212 0.156 0.9491 0.0278999999999999 0.0511 0.9776
1 0.2294 0.2156 0.1074 0.9532 0.0187999999999999 0.0472000000000001 0.9773 1 0.1945 0.0885 0.0715 0.9575 0.0195 0.0315000000000001 0.9771 1 0.2623 0.1927 0.1463 0.9367 0.0373000000000001 0.0737 0.9782 1 0.2734 0.1876 0.1094 0.9534 0.0206000000000001 0.0134000000000001 0.9777 1 0.2669 0.1401 0.1099 0.9483 0.0196999999999999 0.0313 0.9779


==> figs/circlesmall.txt <==
-0.1648368 -0.246045 0
-0.8809003 -0.1684342 3
-0.358864 0.8824428 3
0.7138558 0.9505754 3
-0.7002999 0.8738287 3
0.9840078 0.1409636 3
0.8347652 0.5025011 3
0.4346475 -0.0983236 0
0.5997747 0.8030913 3
0.9642352 0.3470094 3
-0.1449628 -0.311173 0
-0.5862927 0.9140823 3
0.8437074 -0.9532699 3
-0.9830204 -0.8047057 3
-0.7675183 0.3803081 3
-0.6334162 0.3256846 2
-0.2368899 -0.9105656 3
0.7867035 0.2834396 2
-0.4961552 0.9038978 3
0.5247272 -0.9879677 3
-0.5128897 -0.7027267 3
-0.0470241 -0.8034251 2
-0.6310274 0.0107656 1
0.7681613 0.7628893 3
-0.7778596 0.534026 3
0.1957195 0.6828514 2
0.8358663 0.832615 3
-0.7699022 -0.8046774 3
0.1355488 -0.5627391 1
-0.1679906 -0.5259629 1
-0.8008637 0.6230437 3
0.8965753 -0.2144693 3
-0.894088 0.5871644 3
0.4402713 -0.9573414 3
-0.1885484 0.2441773 0
0.2610802 -0.482653 1
0.4957044 -0.6226395 2
-0.5319853 -0.5075005 2
0.0754477 -0.6971465 1
0.2692829 -0.4475486 1
0.9943856 0.3904557 3
0.729114 0.5891155 3
-0.3728661 0.3838218 1
0.460799 0.105234 1
-0.6174533 0.5093419 2
0.6152504 0.7820875 3
-0.8390777 0.9906572 3
-0.8585104 0.4300539 3
-0.8381155 0.8774411 3
0.0280117 0.7628626 2
0.6978289 0.52768 3
0.0038679 -0.6573643 1
0.973359 -0.9592126 3
0.9611048 -0.1477561 3
-0.5490134 0.7880113 3
0.9927409 -0.9126937 3
-0.3523206 0.6084412 1
-0.2604023 0.8118725 3
0.980157 -0.3777204 3
0.6254006 -0.5367048 2
-0.3092885 0.8689664 3
0.4332053 0.9918237 3
0.0625072 0.7197966 2
0.2287308 -0.2736556 0
0.4076535 0.6157606 2
-0.6445301 -0.2226464 1
0.3593669 -0.1785267 0
0.1901018 -0.9281771 3
0.087614 -0.6992269 1
0.059713 -0.2749136 0
0.6816983 0.2572939 2
-0.9105862 0.2802536 3
0.5423416 0.3822568 1
-0.997713 -0.8027829 3
-0.1025482 0.7055229 2
-0.0056695 -0.1961609 0
0.7905539 0.6648095 3
-0.4403647 0.1143019 1
0.0796361 0.467204 1
-0.5899749 0.9224165 3
0.834497 0.839151 3
-0.0056119 -0.1656414 0
-0.7188728 -0.1152688 2
-0.5145732 -0.3924279 1
-0.3266127 -0.5701555 1
0.0577473 0.7176791 2
0.3054917 0.5206865 1
0.0064871 -0.2791927 0
0.8473341 -0.0195591 3
0.9692113 -0.2128356 3
0.3656134 0.0323984 0
0.1210666 0.1528215 0
-0.4193311 -0.1603435 1
0.0539743 0.3812919 0
0.0579409 -0.4718402 1
0.1566648 -0.5189431 1
0.3652567 0.2093979 0
-0.8419105 0.6760955 3
0.0791669 -0.8293242 2
0.5525932 -0.6275966 2
-0.1370911 0.4383827 1
0.2587051 0.8574722 3
0.0347534 -0.2242648 0
0.1850886 -0.5379944 1
0.1668812 0.3115629 0
0.309048 -0.1530613 0
0.911768 0.7495996 3
0.7827877 0.8864969 3
-0.6069126 -0.7926024 3
-0.2311408 -0.8801869 3
-0.9336562 -0.007981 3
-0.2119456 -0.9505742 3
0.4352927 0.2107431 1
0.0168271 -0.7880132 2
-0.0427722 0.5363339 1
0.5074278 -0.8217778 3
0.1946053 -0.2797851 0
-0.3785706 -0.6387153 2
-0.4857725 -0.1031936 1
-0.1348747 -0.914425 3
-0.1114135 -0.4630613 1
0.8441918 -0.8504633 3
-0.300322 0.2991513 0
-0.2173424 -0.8045992 2
-0.5562 0.0902434 1
-0.5484463 0.493647 2
0.6726786 -0.6532958 3
-0.2862019 0.1998925 0
0.5390484 -0.1385463 1
0.9506791 0.6742351 3
-0.2452768 0.003467 0
-0.164832 -0.6490838 1
0.3774565 0.5387233 1
-0.9259492 -0.7785626 3
0.9499848 0.6422758 3
0.9732914 0.1428444 3
-0.1827125 -0.2379841 0
0.7170022 -0.2874517 2
0.830916 -0.5135248 3
-0.1723503 -0.1257711 0
0.9480559 -0.0112707 3
-0.7288639 0.5634105 2
-0.4403823 -0.1489313 1
-0.4747542 0.7092423 3
0.4366053 -0.0189478 0
-0.1224534 0.112701 0
0.0717947 -0.0129561 0
-0.8906103 -0.3397634 3
-0.246595 -0.6386945 1
0.2655526 -0.4138573 1
0.1416489 -0.3181714 0
0.9434761 0.668428 3
-0.8112771 0.6452038 3
-0.5950475 -0.5682927 2
-0.7074727 0.5206824 3
0.3573118 -0.4012603 1
0.0594475 0.5514984 1
-0.8878992 -0.3982264 3
-0.3954825 -0.7841662 3
-0.3450572 -0.5845134 1
0.8750133 0.9831074 3
0.1688938 0.366565 0
0.9041718 -0.1579601 3
0.1492128 0.9400921 3
-0.8091639 -0.7998233 3
-0.6470405 -0.2033136 1
0.1012894 0.2305881 0
-0.9186749 -0.716059 3
0.1375791 -0.1159873 0
-0.3858539 0.4826398 1
0.9924758 -0.2354573 3
-0.9205319 -0.0001793 3
-0.0301531 0.1619062 0
0.9590516 -0.7938138 3
-0.5414322 -0.9076659 3
-0.990253 -0.0241938 3
0.3645931 0.4574367 1
-0.271977 0.0912592 0
0.216944 -0.7519533 2
-0.7453367 0.8844036 3
-0.0412888 -0.1292521 0
0.5146895 -0.1722274 1
0.8845956 0.4762799 3
-0.2581291 0.7885615 2
0.5771831 -0.5640967 2
-0.7035788 -0.6371458 3
0.4128027 0.2908321 1
-0.3711702 0.4825428 1
-0.555249 -0.501535 2
0.8438342 0.5174648 3
0.6795052 -0.3030075 2
0.7243413 0.5304894 3
0.8229016 0.1228116 2
-0.8896983 -0.5288735 3
-0.2902039 0.5224267 1
0.5277387 0.3189642 1
-0.539901 -0.4926039 2
0.1025733 0.9644628 3
0.3645538 0.4734866 1
0.322246 0.9578758 3
-0.723692 0.3895134 2
0.5750842 0.4426849 2
-0.3018841 -0.387159 1
0.0375645 -0.8484432 3
0.6675981 0.5028283 2
-0.4290523 -0.0651991 0
-0.4765286 -0.4657257 1
-0.9066259 -0.2282016 3
-0.8888251 0.401344 3
0.9046969 0.2526836 3
0.9669114 -0.8801076 3
0.1104197 -0.4581139 1
-0.0771929 0.3484286 0
0.8949084 -0.0775009 3
0.1367251 -0.6836939 1
0.3925332 -0.6902092 2
-0.9478793 0.789801 3
-0.5641137 -0.5563812 2
0.0451045 0.8172322 2
-0.2213896 -0.6830874 2
0.77851 0.1634076 2
0.3982614 0.1753889 0
-0.177869 -0.3351869 0
-0.814952 -0.7124238 3
0.6228598 -0.0538728 1
0.2584687 0.1280009 0
-0.2539584 -0.2455825 0
0.5512101 -0.1742844 1
-0.9533482 0.9353524 3
-0.2150159 0.0115054 0
0.3598176 -0.5986481 1
-0.8436731 -0.6246859 3
-0.4455858 -0.9880465 3
-0.6999278 0.8941046 3
0.953251 0.571195 3
-0.3551862 0.874448 3
0.5402684 -0.7604218 3
0.7718622 -0.0922787 2
-0.430277 -0.9701557 3
0.4207762 -0.9846554 3
0.7754046 -0.1604652 2
-0.4893945 -0.6052677 2
0.6868685 -0.839824 2
0.5355739 -0.1310952 1
-0.0218812 0.601146 1
-0.5959486 -0.909452 3
0.4985407 -0.0947882 1
0.4193961 -0.7359943 3
0.3345264 0.8611278 3
-0.6364286 -0.7526147 3
-0.4618406 -0.986205 3
-0.4423965 0.4955808 1
-0.7955401 -0.9721507 3
-0.6273255 0.7091625 3
0.7094031 0.6941628 3
-0.0444283 -0.9382147 3
0.871428 0.0614344 3
-0.1741781 -0.401361 0
-0.634977 -0.0638207 1
-0.0328406 0.5065584 1
0.0362032 -0.8607839 3
0.9485073 0.443261 3
-0.0277889 0.2609431 0
-0.1555138 0.7194155 2
-0.4964398 -0.3972853 1
0.7125127 0.1591783 2
-0.726882 0.6563036 3
-0.6716881 0.5150381 3
-0.5319424 -0.8484198 3
0.3055667 -0.0214284 0
-0.9235821 -0.3982163 3
0.6376399 0.2514386 1
-0.4715319 0.6491421 2
0.4451972 -0.97045 3
-0.9089724 -0.151433 3
0.4185132 -0.4357071 1
0.0668611 0.6973103 1
-0.2549773 0.2476515 0
-0.9487174 -0.0892214 3
-0.8891217 0.4902835 3
-0.2587456 -0.9678982 3
0.4152286 0.0848565 0
-0.6882839 0.1175525 1
0.2514227 0.2713118 0
0.475377 -0.6086599 2
-0.7249136 -0.1859131 2
-0.1652806 0.6712099 1
-0.2185988 -0.9243151 3
-0.394336 -0.719825 2
0.4915498 0.2404979 1
0.2470857 0.6981416 2
0.7275496 0.8199095 3
0.2445107 -0.3876545 1
0.8154367 0.9531177 3
-0.2558627 -0.5968664 1
0.4952908 -0.3268884 0
-0.6236738 -0.2073272 1
0.6831534 -0.6886855 3
-0.0607008 0.2199647 0
0.371692 -0.3585842 1
-0.3672273 -0.5862011 1
-0.6419758 -0.5641803 3
-0.1162916 0.9808534 3
0.8850511 -0.0021179 3
0.5555536 -0.604248 2
0.5284775 0.6401152 3
0.8743026 -0.0504229 3
-0.6872965 -0.0349768 1
0.5970874 -0.5345337 2
-0.8447125 -0.5236987 3
0.6159903 0.7647919 3
-0.8196077 0.3939681 3
-0.0696415 -0.0870504 0
-0.0677269 0.0228397 0
0.5064048 -0.361608 1
0.4722768 -0.3662695 1
0.1930843 0.2308193 0
-0.3063233 0.9706605 3
0.6608273 0.8896425 3
-0.2563906 -0.55144 1
0.5636098 0.0835451 1
0.8810478 -0.2074843 3
-0.897209 0.8093176 3
-0.420754 -0.355512 1
0.356104 0.3567028 1
0.0432388 0.7565225 2
-0.1679759 0.2183622 0
-0.165097 -0.0725963 0
-0.275613 0.7676792 2
0.4354959 0.1211829 1
-0.3502097 -0.2100553 0
0.3267435 -0.706591 2
0.1947978 -0.8262602 3
0.0202595 0.2581713 0
0.6390419 -0.69204 3
-0.8621269 -0.785896 3
-0.692715 -0.2401182 2
-0.5987745 -0.4461648 2
0.2538949 -0.5861879 1
-0.5179424 -0.9177672 3
-0.6246318 -0.7956159 3
-0.6103851 -0.5846018 3
0.8287638 0.1529527 3
0.2126745 -0.9892713 3
0.9541776 0.3033031 3
0.556302 -0.911156 3
0.0184683 0.5741181 1
-0.4758119 -0.8197182 3
-0.974412 0.7978382 3
-0.798781 -0.0410585 2
-0.0190124 -0.9198904 3
0.3110425 -0.447909 1
0.1358767 0.5825158 1
-0.0084154 -0.1074264 0
-0.1069896 0.838542 3
0.5721513 -0.7957209 3
0.3938692 -0.5955729 2
0.6052081 -0.9067743 3
0.1415689 -0.8412765 3
0.4105508 -0.518309 1
0.1911206 -0.2643975 0
-0.9396325 0.3187983 3
-0.1383666 -0.3466858 0
0.6976452 -0.9335209 3
0.7287876 0.1481781 2
0.4725755 -0.9107928 3
-0.0309568 -0.6065778 1
-0.7224591 -0.0495328 2
-0.3911784 0.2667152 1
-0.1997115 -0.0747098 0
-0.9735897 -0.5072576 3
-0.7978289 0.3711388 3
0.2326525 0.0907407 0
-0.3586524 -0.6295809 2
0.0129232 -0.7213641 2
0.8914473 0.169607 3
-0.4542252 -0.7569129 3
-0.4001832 0.7805048 3
-0.2054561 0.5239532 1
-0.3497112 -0.8741565 3
0.8259941 0.4573957 3
-0.4562626 -0.8696553 3
0.5556698 -0.3085202 1
-0.2388575 0.1610713 0
-0.1436936 -0.7715213 2
-0.7585282 0.9329763 3
-0.341411 0.1884063 0
0.0253269 -0.9577497 3
0.8717299 0.8402267 3
0.5286752 -0.4957271 2
-0.9810761 0.8249784 3
0.6122846 -0.209579 1
-0.7641401 -0.8784761 3
-0.0172918 0.479541 1
0.319138 -0.9685938 3
-0.2840138 -0.2510043 0
-0.3851881 -0.4405669 1
-1.71e-05 -0.8644983 3
0.8369127 0.5460446 3
-0.1954674 -0.5700797 1
-0.4596478 0.2230896 1
0.4473929 0.1931684 1
0.0404856 -0.4915597 1
0.0183682 0.0458839 0
0.2465279 -0.0742781 0
0.4093675 0.0710043 0
-0.4472473 -0.9234529 3
0.8625269 0.0442807 3
0.651786 -0.1142971 1
0.2793025 -0.6106225 1
-0.941973 0.1938193 3
-0.5813504 -0.1744767 1
0.5457537 0.9051716 3
0.5321411 0.6550437 3
0.6105751 -0.1201335 1
0.7958125 0.0236242 2
-0.0667249 0.9940462 3
0.9688517 -0.4125955 3
0.7963322 -0.2960958 3
0.8538008 -0.4685619 3
0.6047401 -0.5685239 2
-0.4266528 -0.4860379 1
0.0567167 -0.600905 1
0.58395 0.9981018 3
0.351105 0.8591651 3
-0.8728731 -0.5068146 3
-0.6780982 0.4099118 2
0.462618 0.7180892 3
0.9383911 0.416639 3
-0.3846152 0.2621721 1
0.3380308 -0.8559537 3
-0.8604795 0.8037459 3
-0.8547291 0.9431495 3
-0.3009946 0.135761 0
0.5753427 -0.9595813 3
-0.6707749 -0.7319494 3
0.9517776 0.2166466 3
0.2617219 0.1318721 0
0.893003 0.3709378 3
0.9285056 0.2955484 3
0.1798289 -0.3545514 0
-0.3755633 -0.2782775 1
-0.7735243 -0.5293866 3
-0.295371 0.2950755 0
-0.8455352 -0.57119 3
0.0824514 -0.5839204 1
0.7383852 0.631909 3
-0.5489787 -0.3020038 1
-0.9933176 -0.0559829 3
-0.4274772 0.4196617 1
0.8045221 0.9449759 3
0.0328684 -0.0537019 0
-0.34447 0.1564664 0
-0.8993407 -0.7545702 3
-0.8346105 0.6691467 3
-0.4965388 0.6290064 2
0.5560259 0.6939543 3
0.8824241 0.3975457 3
0.4281312 -0.222845 1
0.9823082 -0.5834717 3
0.7549853 -0.2136468 2
-0.6529364 -0.9567461 3
0.5805864 -0.5159252 2
-0.5432549 0.1481727 1
0.0109529 0.7758931 2
0.2168363 -0.0329206 0
-0.7520578 0.9887078 3
0.3613741 -0.5191363 1
0.3129537 -0.1287055 0
-0.5145394 0.9014314 3
0.8379818 -0.0579997 3
-0.3225689 0.4453966 1
0.3708093 -0.0340478 0
0.8363733 -0.5094506 3
0.9512008 0.6866347 3
-0.2229138 -0.5819292 1
-0.7197192 0.0075181 2
0.7461929 -0.2362232 2
0.9841185 -0.5755775 3
-0.2793761 -0.6049582 1
0.5033799 0.8678326 3
0.429413 -0.5213348 1
0.0188906 0.557392 1
-0.8388011 -0.147711 3
0.164693 -0.373762 0
-0.0540747 0.3688246 0
0.7169892 0.735258 3
-0.3880292 -0.1448167 0
0.9715853 0.873368 3
-0.6292883 0.2181901 1
0.165666 0.534733 1
0.1673982 0.0986945 0
0.1637457 0.5154508 0
0.885997 -0.387986 3
-0.1457571 -0.9283954 3
-0.7106826 -0.7858874 3
-0.8607838 0.2373742 3
-0.0534605 0.706602 2
-0.5412541 -0.0961855 1
0.7618611 -0.1002359 2
0.124666 -0.3502466 0
0.4617143 0.3961346 1
-0.3392729 0.5660586 1
0.6076989 0.0646904 1
0.7367268 0.2429425 2
0.4373062 -0.3844932 1
-0.6455481 -0.7238663 3
-0.2581111 -0.0712544 0
-0.7881947 0.5413014 3
-0.8568338 -0.0235234 3
0.0666888 -0.023352 0
-0.0117116 -0.4536766 1
0.5230079 -0.0256794 1
-0.5411018 0.6187907 2
-0.2107631 0.3109912 0
-0.4646864 -0.5888569 2
0.4167261 -0.5826024 2
-0.5421221 -0.0086945 1
0.6335417 0.4622885 2
-0.6717135 -0.8005646 3
0.3859772 0.5685043 1
-0.7002795 0.4757036 3
-0.4738317 0.5648043 2
0.5402363 0.9437304 3
0.4998157 -0.2312085 1
-0.4511942 0.76038 3
-0.8492371 -0.3679475 3
0.8288131 0.655453 3
-0.8808959 -0.8209698 3
0.5474334 -0.2190879 1
-0.5298784 -0.8120813 3
-0.0571241 0.5715464 1
-0.6549716 0.2354685 2
-0.468122 0.432502 1
-0.229653 -0.5574648 1
-0.482867 0.4462036 1
0.5068506 -0.6416011 2
0.4362001 0.1229892 1
-0.0770551 -0.1928074 0
-0.7515561 0.0383416 2
0.4937834 0.1274986 1
-0.3946819 -0.4247963 1
-0.8221861 -0.5322261 3
-0.051951 0.0973097 0
0.6460611 0.9980904 3
0.9400005 -0.3844194 3
0.0340374 0.2398587 0
0.3433111 -0.9290227 3
-0.8964434 -0.669253 3
-0.8723825 -0.5488331 3
0.178184 -0.1854686 0
0.1102314 -0.3904529 0
0.1097022 -0.037255 0
-0.3654532 0.7760492 3
-0.008469 -0.3660672 0
0.5095567 0.1621478 1
-0.1698255 -0.0682246 0
-0.4517578 0.856068 3
0.0511675 0.5380621 1
-0.7489103 0.3134258 2
-0.3419394 -0.2371064 0
-0.4887885 0.8889571 3
0.3584343 0.1711361 0
0.8783541 0.1875375 3
-0.9950348 0.8583428 3
0.6750783 -0.0709438 1
0.3250874 0.2101897 0
0.0177131 0.8824871 3
0.5307386 0.3372763 1
-0.8202865 -0.3105413 3
0.2323252 0.1356294 0
0.2962815 0.7694917 2
0.0172803 -0.162051 0
-0.1479988 -0.9531193 3
0.3294058 -0.1155403 0
-0.2725023 -0.3498419 0
0.8061899 0.9766394 3
0.6148373 0.8408933 3
0.1217103 0.7860587 2
-0.6327364 0.6244695 3
-0.9859018 -0.4749156 3
-0.2146292 -0.1500193 0
-0.0715433 0.3804273 0
0.868251 0.8692235 3
-0.4073872 0.3628222 1
-0.8457592 0.0698099 3
0.4505377 -0.9427782 3
0.0141668 -0.184359 0
0.0138402 0.2254725 0
-0.0316768 -0.3718424 0
0.3412674 0.9063829 3
0.5272791 0.3831393 1
0.0304304 0.0342453 0
-0.4895152 0.7543957 3
0.5926974 -0.439618 2
-0.4752013 0.4867058 1
0.6754194 -0.0325498 1
-0.3212073 -0.5708843 1
0.8884979 -0.7977579 3
-0.3361891 0.2812925 0
0.7035523 0.011391 1
-0.3396625 0.871885 3
-0.1201162 -0.7851018 2
-0.2625574 0.5209386 1
0.7215354 0.2600814 2
0.538792 -0.310452 1
-0.6512081 0.0092355 1
-0.4114217 0.7665909 3
0.5809379 -0.611747 3
-0.7928616 0.1067089 2
-0.9940459 0.2253661 3
-0.1305689 -0.2347102 0
0.7071743 -0.6144985 3
0.378071 0.5175946 1
0.3869026 -0.5158448 1
0.2140711 -0.7566876 2
-0.2530632 -0.5429482 1
0.3628443 0.9983265 3
-0.4485814 -0.6470035 2
-0.6853661 0.4099341 2
-0.8697004 0.5204032 3
-0.9785275 0.7252477 3
-0.1036069 -0.9589781 3
0.2665006 -0.9848545 3
0.8515469 -0.3816799 3
-0.3184303 -0.4167622 1
-0.2176907 -0.7370111 2
-0.1350359 -0.0231336 0
0.2991421 0.6796443 2
0.6584905 0.2522254 1
0.8993467 -0.8076199 3
-0.6835 -0.5800421 3
-0.8653184 -0.83639 3
-0.0128117 -0.3495323 0
0.7469482 0.7982592 3
0.7854314 0.0335432 2
0.5120275 0.0669364 1
-0.5852622 -0.7754139 3
0.2495952 0.3900217 1
-0.3125321 0.546634 1
-0.8888552 0.7591952 3
-0.2058138 0.7379405 2
0.1424293 0.2990473 0
0.2516772 0.0834337 0
-0.9493894 0.7108889 3
-0.100795 -0.7693289 2
0.1817943 0.1859354 0
0.671143 0.332216 2
-0.0032186 -0.7547932 2
-0.0890061 0.2154844 0
0.4246009 0.3801001 1
-0.214629 -0.6309186 1
-0.29495 -0.4084755 1
0.6339129 -0.4375504 2
-0.6222313 0.3800188 2
0.81731 0.4089085 3
0.4238393 0.2776213 1
0.7083507 0.3308254 2
0.2387914 0.0214262 0
-0.2268713 -0.8689557 3
0.1884311 -0.0392287 0
-0.1334345 0.0672089 0
0.7576083 -0.4772461 3
-0.8687043 -0.8836794 3
-0.874814 0.5282832 3
-0.9067875 0.5897393 3
0.7584519 0.3563561 3
0.4898033 0.9304847 3
0.64338 0.031216 1
-0.5803552 -0.7093906 3
-0.060624 -0.5332077 1
-0.5221999 -0.8308585 3
-0.0180746 0.7172315 2
0.1874128 -0.0083794 0
0.8231605 0.0158784 2
-0.3782034 -0.5488854 1
0.8543119 -0.7229837 3
-0.0229841 0.0492555 0
-0.2021164 -0.992865 3
-0.6392342 0.5561565 3
-0.8492134 0.8031232 3
0.9576328 -0.4605917 3
-0.9821979 -0.9616 3
0.7352583 0.1704411 2
0.9568931 0.0036444 3
0.9002931 0.7306749 3
-0.9093022 -0.5110541 3
0.1532617 0.3530671 0
-0.3510952 -0.456428 1
0.5413788 0.2245954 1
-0.7341974 0.1448101 2
0.8755856 -0.8502377 3
0.0640774 -0.7476928 2
-0.2653644 -0.3136149 0
0.4850948 0.5322763 2
-0.4111753 -0.2178959 1
0.3553286 0.251732 0
0.1540205 -0.9711478 3
-0.1536978 -0.9834567 3
0.4457944 0.2220838 1
-0.6403603 0.1080523 1
-0.0464331 0.0859948 0
0.773836 -0.5124527 3
0.722948 0.3152644 2
0.7571943 -0.1819732 2
-0.0859421 -0.0512968 0
0.7550749 0.5356693 3
0.3736785 0.320392 1
-0.7253971 -0.369551 2
0.4850963 0.8929047 3
0.3949059 0.1951394 0
-0.1429856 -0.5625377 1
-0.7027152 -0.5256009 3
0.3305569 0.7128555 2
-0.5797383 0.4289803 2
0.9074937 0.1759911 3
-0.1697745 0.1476846 0
0.4475348 0.0717637 1
-0.5330106 -0.7725863 3
0.4833825 -0.5223401 2
-0.7200982 0.8318322 3
0.5235939 0.7473394 3
-0.0565549 0.0894208 0
-0.2969607 -0.8563807 3
0.0686473 0.9637772 3
-0.5736207 0.4379824 2
-0.1577997 0.7624198 2
-0.0479302 0.6912476 1
-0.6204427 -0.3360398 1
-0.7049812 0.6826844 3
0.6128291 0.4119715 2
-0.6919371 0.8910419 3
0.3188539 -0.1050727 0
0.457211 0.5341942 1
-0.1850933 0.7758204 2
-0.8911656 -0.4509926 3
0.2411359 0.0214704 0
0.9831094 0.7493971 3
-0.4494386 0.2452419 1
-0.4847248 -0.73483 3
-0.0272547 -0.6831878 1
0.0465613 0.9208515 3
-0.5475448 -0.4120058 1
-0.7701299 0.607791 3
-0.5965572 -0.0170602 1
-0.4972802 0.1732766 1
-0.6939251 0.6823332 3
0.5000289 -0.9175907 3
-0.8091987 0.3364404 3
-0.5743532 -0.9964753 3
0.3221353 -0.8931953 3
-0.4081636 -0.833478 3
-0.8988338 -0.8159682 3
0.19271 -0.4402288 1
0.0101719 0.1543578 0
0.5578973 0.5395251 2
0.2833643 0.1849808 0
0.1851835 -0.4050083 0
-0.0314983 -0.8893382 3
0.4291524 -0.401317 1
0.1532062 0.2034427 0
-0.9044372 -0.9667754 3
-0.2303104 0.8838144 3
-0.5139959 -0.778124 3
-0.180316 0.6258354 1
0.464297 -0.442525 1
-0.0133038 0.2353397 0
-0.4029852 0.5762093 1
0.5865361 0.5453352 2
0.7506882 -0.7914792 3
0.8334235 -0.3124065 3
0.5935162 -0.0050912 1
0.2160284 -0.0591271 0
-0.9188783 -0.279043 3
0.6609674 0.817403 3
-0.3081933 -0.0001577 0
0.4999575 -0.0883347 1
-0.3050196 -0.2279877 0
-0.5810363 -0.0039093 1
0.7950377 -0.356181 3
0.6037204 0.7065573 3
0.1320996 0.8398546 3
-0.5257963 -0.154778 1
-0.9880509 0.3555443 3
-0.0363238 -0.8063147 2
0.3736744 0.1890458 0
0.745187 -0.2200267 2
-0.4909088 0.4227107 1
0.7085173 0.4158959 2
-0.5431312 0.9388781 3
0.6342767 0.454803 2
0.7980345 0.6207545 3
0.1156942 0.823112 2
-0.1897687 -0.6306264 1
0.5999386 -0.4631508 2
-0.1244787 -0.0931708 0
0.3760149 -0.7933204 3
0.3356859 0.1114137 0
-0.4374346 0.3931457 1
-0.8109562 -0.0014813 2
0.5652534 0.5489916 2
-0.7718587 -0.8538823 3
-0.2545107 -0.8216498 3
0.8592856 0.0638922 3
0.7637075 0.5837969 3
-0.3321246 0.7919411 3
0.4662509 0.089001 1
-0.6923748 0.0157803 1
-0.910018 0.4824035 3
0.9204362 -0.683578 3
0.8445759 -0.2479323 3
-0.4854112 -0.6455808 2
0.4017203 -0.1306879 0
0.409786 0.776279 3
0.1726445 0.6193229 1
0.704683 0.4020127 2
0.5454028 -0.7427107 3
-0.8311816 -0.2702422 3
-0.7144453 0.6716676 3
-0.1335309 -0.7350266 2
0.035116 0.8587768 3
-0.7815772 -0.4405872 3
0.067888 -0.7455368 2
-0.0739937 -0.2321723 0
0.7716599 0.4915463 3
-0.4910529 0.4896437 1
-0.0665598 -0.3973413 0
0.4671585 -0.968607 3
-0.1811331 0.0365747 0
-0.9801897 -0.6578743 3
-0.373573 0.7971514 3
-0.4098778 -0.3401941 1
0.8652663 0.5950181 3
-0.9323671 -0.5951999 3
0.9318284 -0.6021724 3
-0.2018674 0.2548934 0
-0.0779308 0.5421283 1
0.2534677 0.3347381 0
0.8563825 0.114426 3
-0.5040752 0.6880603 3
-0.4722978 -0.7844266 3
-0.6754962 -0.0380192 1
0.7789558 0.963144 3
-0.1114633 -0.4142773 0
0.48481 0.7221686 3
0.4523436 0.526641 1
0.6691572 -0.2277313 1
-0.2622587 0.138594 0
-0.2520292 -0.2967229 0
0.6652883 0.4414105 2
0.0824582 -0.7089653 2
-0.0297927 0.8435904 3
-0.6220222 -0.5276346 2
0.7974703 -0.8622562 3
-0.4842038 0.3077088 1
-0.6244483 0.6104029 3
0.720655 0.6780372 3
0.3156458 0.7181275 2
-0.4826528 -0.5706624 2
0.9879521 0.43157 3
0.451611 0.978248 3
0.2752885 -0.7978027 3
-0.231112 0.9407845 3
-0.5040842 0.3339651 1
-0.973219 -0.2980952 3
-0.2223627 0.0001806 0
-0.4600359 -0.6061835 2
-0.2876915 0.7198408 2
0.2630772 -0.7509493 2
-0.5762707 -0.1878851 1
-0.4696001 -0.6226718 2
-0.3819714 -0.0319618 0
0.5083475 -0.2844544 1
0.3770678 -0.5763533 1
-0.3318962 -0.2290377 0
-0.3881112 -0.8662205 3
0.9339641 0.0443944 3
0.1370337 -0.672481 2
0.998505 0.1673212 3
0.7777598 -0.3805895 3
-0.7938979 -0.4494366 3
-0.3347442 -0.3497863 1
0.0639723 -0.3187318 0
0.2730227 -0.4463367 1
-0.5679201 0.6966582 3
-0.1879135 0.9880412 3
-0.3924337 -0.8140218 3
0.7463472 -0.7669384 3
-0.6927326 -0.7794394 3
0.5770282 -0.6300435 3
0.239537 0.8186773 3
0.0447613 -0.7526817 2
0.7218269 0.4352936 3
0.1203016 0.8060248 2
-0.314879 0.6019481 1
-0.0292677 0.5797428 1
0.4367014 -0.6202574 2
-0.6622128 0.7360386 3
0.3437071 -0.0181177 0
0.8072911 -0.1459955 2
-0.006686 -0.5563034 1
-0.3826056 -0.9268465 3
-0.1147314 0.3404461 0
-0.7982364 -0.8143176 3
-0.9451131 -0.4706618 3
-0.1822745 -0.0490579 0
-0.4117961 0.4810463 1
0.7896174 0.0042235 2
0.0741749 0.0194023 0
-0.0274668 -0.3619976 0
-0.1756514 0.226156 0
-0.7837088 -0.9940258 3
0.3767393 0.5465694 1
0.9553165 0.8106638 3
0.9890826 0.6065449 3
-0.7793982 0.7901389 3
0.1456358 0.9782531 3
0.3826468 -0.3924856 1
-0.6608681 -0.2738665 2
0.515232 -0.6986162 3
0.4237573 -0.4849888 1
0.9446976 -0.9014966 3
0.2477385 -0.9500313 3
0.04326 0.9574792 3
0.4423029 0.3006231 1
-0.3468066 -0.7545524 2
-0.9725111 0.0691453 3
0.6949237 -0.1442845 2
0.526724 0.3407987 1
0.5202644 -0.6749513 3
-0.7918152 0.8911842 2
0.8456299 -0.6531569 3
0.1501126 -0.3871092 0
0.0116366 -0.4737288 1
-0.719158 -0.5454606 3
0.8619516 0.1837267 3
0.5154018 0.3069683 1
-0.5573844 0.9897372 3
0.6479707 -0.7235002 3
0.6507568 -0.0245769 1
0.2540494 0.9912644 3
0.5215154 -0.233862 1
-0.7722358 -0.2880214 2
0.9448183 0.0804677 3
0.0260863 0.6554168 1
-0.8217264 -0.7180668 3
0.5106142 0.9806147 3
-0.8125015 0.8213977 3
-0.7835615 0.153035 3
0.6037371 0.2655558 1
0.2961937 -0.3666462 1
0.736757 0.8731377 3
-0.1518668 0.5987547 1
0.9164195 0.9355071 3
-0.1590162 -0.8538074 3
-0.0466748 -0.5057105 1
0.3020369 -0.0241292 0
-0.477079 -0.2362119 0
-0.2661699 -0.0505279 0
-0.7250062 -0.0263876 2
-0.6014211 0.5504566 2
0.3190437 0.7412271 2
0.6314449 0.1504735 1
0.6811451 -0.020171 1
-0.5826169 0.2917385 1
-0.4704257 -0.3944276 1
0.8875046 -0.5016181 3
-0.1931178 -0.9978001 3
-0.1818335 -0.4437882 1
-0.1864979 -0.7876136 2
-0.7165342 0.9502705 3
-0.4401974 0.5287226 1
0.6076284 -0.1314698 1
0.8113779 0.8996647 3
-0.3351917 -0.7840193 3
0.8808542 0.0284012 3
-0.5018635 -0.8431861 3
-0.9176765 -0.2569567 3
0.3464183 0.2781845 0
-0.9894249 0.517887 3
-0.4041836 0.4393474 1
-0.1443048 0.3732683 0
0.211241 0.8010366 2
-0.8716076 -0.5493103 3
-0.9531842 0.3307743 3
-0.7378969 -0.9416874 2
-0.0758453 -0.9703818 3
0.6785152 0.702898 3
-0.0539786 -0.9671023 3
0.24631 -0.5495128 1
0.6715493 -0.0337596 1
-0.5561219 0.2518437 1
0.6925359 0.748109 3
0.1972833 0.7454568 2
-0.0681312 0.8331558 2
0.1941872 0.6999995 2
0.600783 0.9512017 3
0.4475768 -0.9419301 3
-0.0565985 -0.7289627 2
-0.4200752 -0.8614565 3


==> figs/helixsmall.txt <==
-0.0116244 -0.6051052 0.06807 0.6281495
-0.4998663 -0.0016049 -0.4289062 0.4358926
0.070095 -0.505954 -0.3915663 0.647185
0.7603611 -0.5898078 -0.6894471 0.9188619
0.0478863 -0.5730825 -0.2646111 0.6317077
-0.7212743 -0.3020108 0.1805284 0.3403841
-0.0354955 -0.588164 0.1938898 0.6110225
-0.8734789 0.1100438 0.2763088 0.2939848
0.7489806 -0.6477784 -0.6404112 0.918797
0.6023312 -0.6960475 0.4773145 0.8599075
-0.9569311 0.2504027 0.1199989 0.25312
-0.9055892 0.1784817 0.2216345 0.2875389
0.1908475 0.1530063 -0.6769646 0.6936806
-0.5670859 -0.240196 -0.3539743 0.4248298
-0.7666086 -0.205391 0.2701798 0.3215501
0.0763055 -0.4866524 -0.4382095 0.6465612
0.5887758 -0.6370013 0.55879 0.8464499
0.5146971 -0.1198511 0.8073591 0.8151961
-0.9563711 0.2591295 0.1186351 0.2778139
-0.2171506 0.2586038 0.4796619 0.5449904
0.2506746 0.5305587 -0.5063801 0.7201291
-0.5292103 -0.1228856 -0.4086153 0.432187
-0.4205624 0.3114166 -0.3303004 0.477143
0.6457224 -0.8578148 0.1636279 0.8638286
-0.3814442 0.4401683 -0.192943 0.4743294
-0.8240174 -0.0437673 0.3058599 0.2989703
-0.5921987 -0.320079 -0.2691086 0.3991943
-0.4822464 0.0765341 -0.4524314 0.4401978
-0.7465341 -0.2593326 0.2418372 0.3422578
0.8547515 0.1864883 -0.9347843 0.9427789
-0.0135711 -0.622611 0.0595144 0.620045
0.982312 0.9822951 -0.1608171 0.9873089
0.00077 -0.6204493 0.0111343 0.6330465
-0.1068932 -0.3133016 0.4892292 0.5620406
-0.7713273 -0.1731221 0.2742179 0.3282585
-0.772635 -0.1768288 0.2718565 0.3482914
0.6836466 -0.8553083 -0.1467484 0.8751199
-0.308078 0.4876924 0.1335675 0.5051233
0.0557232 -0.5705981 -0.3232294 0.6417509
0.0550479 -0.5639231 -0.3195031 0.6578135
0.2769017 0.6295684 -0.3793075 0.7334978
0.2949349 0.6902222 -0.258706 0.7213091
-0.9726038 0.2438357 0.0545523 0.2615023
-0.1102958 -0.2922597 0.5166065 0.5867172
-0.6816971 -0.3605 0.0537043 0.3514088
0.6187897 -0.7707929 0.3754061 0.8565209
0.6990396 -0.8430064 -0.278524 0.8884349
-0.7124295 -0.3175206 0.1519186 0.3653861
-0.9371711 0.2401158 0.1629756 0.2675975
0.4793747 0.1610163 0.7842029 0.800603
0.260693 0.5736894 -0.439014 0.7364817
0.7290544 -0.7244995 -0.4915824 0.9085766
0.8726806 0.3538899 -0.8964654 0.9423676
-0.491592 0.0358152 -0.4470987 0.4319509
0.7176335 -0.8005063 -0.4097397 0.8798531
-0.01273 -0.6044865 0.0650951 0.6318827
0.8239065 -0.0988845 -0.9216999 0.9404543
-0.2930206 0.4842369 0.1897418 0.5278923
0.8851555 0.4418921 -0.8392741 0.9496008
-0.5045231 -0.0048404 -0.43735 0.4250775
0.0496007 -0.5619309 -0.2996147 0.6488776
-0.9286667 0.2239914 0.1647788 0.2736115
-0.106303 -0.3050277 0.5010031 0.5978817
-0.4017715 0.352718 -0.2694014 0.4935759
-0.5873338 -0.2912866 -0.2719831 0.3918422
-0.5107691 -0.0475242 -0.4343294 0.4219555
-0.706308 -0.3280178 0.1510987 0.3607537
-0.0401552 -0.5727043 0.2330733 0.6106109
0.2015686 0.2212843 -0.6557771 0.7059984
-0.2371196 0.3268292 0.4180626 0.5273888
-0.8815444 0.106403 0.2490131 0.291511
-0.5770035 -0.2543325 -0.299902 0.401021
0.0464919 -0.59434 -0.273877 0.6360166
0.9109485 0.6291146 -0.7278444 0.9647673
-0.6396805 -0.3585401 -0.0968777 0.40071
-0.5843739 -0.2955565 -0.2776827 0.404452
0.664384 -0.8650655 0.0302652 0.8761382
0.2941712 0.6679364 -0.2539569 0.7372805
0.9257588 0.7497212 -0.630297 0.965057
0.0696989 -0.5131049 -0.3776524 0.6420828
0.1376784 -0.1820037 -0.6480123 0.6776124
0.6236037 -0.79793 0.356636 0.8469908
-0.9396972 0.2467324 0.1394224 0.2715512
0.8042397 -0.2647333 -0.9023938 0.9350638
-0.357323 0.4656957 -0.1246568 0.4982857
-0.3691737 0.4609237 -0.1675303 0.4956728
-0.6604919 -0.3526531 -0.0229922 0.367754
0.7571802 -0.6069897 -0.6764995 0.8725909
0.3254567 0.7521816 -0.0464152 0.7459365
-0.3600189 0.4737294 -0.1308371 0.5007011
0.3276476 0.747488 -0.0428568 0.7456483
-0.9914058 0.2568736 0.0209023 0.2373378
-0.9219593 0.2075376 0.1866351 0.2971785
0.2608146 0.5504093 -0.4716254 0.7147571
-0.811918 -0.0503568 0.3138267 0.3082429
-0.4817821 0.0889944 -0.4305404 0.4565496
-0.8989451 0.1594031 0.2521068 0.2900647
-0.0399561 -0.563062 0.2269652 0.5865065
-0.1770863 0.067121 0.5406808 0.5617181
0.8992085 0.564367 -0.801101 0.9612137
0.8857276 0.4696657 -0.8149478 0.951409
-0.9822943 0.2690418 0.0467983 0.2664654
0.6954978 -0.8604253 -0.246568 0.9033031
0.5080791 -0.0550326 0.8054228 0.7932955
-0.6531039 -0.3754956 -0.0561605 0.3869841
-0.2472332 0.3766063 0.3874831 0.5076354
-0.8871225 0.1367853 0.2481143 0.2993528
0.4674705 0.2522778 0.7706368 0.7941819
-0.9588164 0.2487989 0.1051046 0.2558517
-0.640709 -0.3702163 -0.0882528 0.3843575
0.5121667 -0.0999296 0.8155968 0.8119131
-0.7008987 -0.3298335 0.1199563 0.3587162
0.8063093 -0.2335155 -0.9040475 0.9294431
-0.6833773 -0.3628597 0.04821 0.3755019
0.3289679 0.743963 -0.0276371 0.7535356
-0.6625908 -0.3964265 -0.0201768 0.359167
0.2284634 0.3866908 -0.5945957 0.7168884
-0.1047813 -0.3254886 0.4607234 0.5842138
-0.6368659 -0.3757094 -0.109468 0.3999079
0.3475417 0.763817 0.0953984 0.7508892
-0.7035927 -0.3383222 0.1167906 0.357295
-0.8268512 -0.0304308 0.3271795 0.3000533
-0.5878845 -0.3018327 -0.276063 0.4065672
-0.3855226 0.4264372 -0.215882 0.4670319
0.2591013 0.5511244 -0.4818184 0.7248847
-0.987553 0.2398322 0.0242971 0.2455786
-0.1466013 -0.1067981 0.5503171 0.5649545
0.9974437 0.9770755 -0.0166259 1.0034242
-0.1003418 -0.3543855 0.4761884 0.5992241
-0.2082018 0.212985 0.4924286 0.5416646
0.3036628 0.7008557 -0.2093505 0.7433199
-0.372463 0.452478 -0.1583213 0.5000566
0.8358929 0.0256575 -0.941301 0.9374902
-0.8062442 -0.0758684 0.310561 0.3309872
0.6133988 -0.7411493 0.420976 0.8541767
0.4568632 0.3295378 0.7231836 0.8069075
-0.8175796 -0.043554 0.3331215 0.3422967
0.173174 0.0400163 -0.7016491 0.7042213
0.4476881 0.369626 0.702881 0.8036506
0.2234808 0.3536544 -0.6081519 0.7163383
0.6717088 -0.8921299 -0.0395758 0.8729333
-0.8220604 -0.0333627 0.3120889 0.3103537
0.8706795 0.3211992 -0.8977605 0.9486309
-0.8912571 0.1551205 0.2424136 0.3041826
-0.7095118 -0.3357281 0.1364908 0.3544905
-0.913839 0.2064477 0.2239889 0.2845639
0.2055052 0.241203 -0.6546376 0.7021997
-0.0909964 -0.3794697 0.4550855 0.5821807
0.1854198 0.1388565 -0.6793591 0.7072749
-0.3958449 0.4042766 -0.2646265 0.4592907
-0.7125238 -0.3387527 0.1521259 0.3668714
0.0227763 -0.632957 -0.1336235 0.6374993
0.9290405 0.7513675 -0.6026245 0.9699244
-0.0794838 -0.418346 0.3967445 0.6000872
-0.9750373 0.2521411 0.0566137 0.2488798
-0.4514087 0.2075405 -0.4047193 0.4524298
0.9488548 0.8724544 -0.4400229 0.9868567
-0.9345926 0.2399775 0.1483628 0.2710958
0.7656499 -0.557148 -0.7224541 0.9095873
-0.1420985 -0.1315979 0.5533089 0.5778817
-0.1539235 -0.0777116 0.571483 0.5645604
-0.9574966 0.240352 0.1039172 0.2843425
-0.2080007 0.2064972 0.5137874 0.5471622
-0.8799355 0.140845 0.2509964 0.3141884
-0.430762 0.2719969 -0.3652207 0.4624086
0.2131425 0.2875147 -0.6458185 0.6997905
0.596824 -0.6683921 0.5170609 0.844812
0.7612331 -0.576266 -0.7063009 0.907515
0.5458537 -0.350955 0.7533576 0.8230636
-0.9235528 0.214602 0.1795758 0.274572
-0.7033326 -0.3273175 0.1385033 0.3581601
-0.8491646 0.0536113 0.3098852 0.3160796
0.7593695 -0.5840141 -0.7034824 0.9129586
0.6978142 -0.8442575 -0.2456099 0.8906084
0.7691887 -0.5098302 -0.7560968 0.9341098
0.3687898 0.7326054 0.2568171 0.7523443
-0.830426 -0.0057625 0.3099742 0.3197433
-0.5451944 -0.1859078 -0.3782841 0.4271658
-0.8364623 -0.000926 0.3110175 0.3070059
-0.5590145 -0.2222595 -0.3543411 0.4149891
-0.3693708 0.4744669 -0.1525107 0.49016
0.4838311 0.1076593 0.7920419 0.8007991
0.3971811 0.6384419 0.4273126 0.7667462
-0.8866571 0.1311193 0.2613852 0.2924709
0.7305385 -0.7214663 -0.5039902 0.8901143
-0.3902088 0.4117286 -0.2561987 0.4772733
0.4251125 0.5055609 0.6001252 0.7923251
0.4890215 0.0703581 0.8099285 0.8059274
-0.4697727 0.1225366 -0.4217902 0.445865
0.8045558 -0.2596336 -0.8945992 0.9237256
-0.7694803 -0.1994135 0.2863952 0.3201056
0.0431881 -0.593523 -0.2587954 0.6390279
0.0198893 -0.6288114 -0.1188515 0.6324518
-0.3738865 0.4435906 -0.1711708 0.4653158
0.7868092 -0.3873716 -0.8412982 0.9142387
0.4565596 0.3089729 0.7454418 0.7897658
0.3110523 0.7063743 -0.1580334 0.7466051
-0.2611331 0.4000209 0.3251725 0.5082698
0.0561849 -0.5441003 -0.327489 0.6546623
-0.3535125 0.4844128 -0.0836705 0.4952406
-0.5680975 -0.2426534 -0.3272865 0.4225637
-0.0058517 -0.6342354 0.0366565 0.6271035
0.9604144 0.9129607 -0.337925 0.9865472
-0.8686959 0.0861336 0.293939 0.3043175
0.9084279 0.6188537 -0.7331832 0.9767464
-0.6417765 -0.3797938 -0.0734479 0.3680589
0.9795089 0.9616638 -0.1889585 0.9915695
-0.9112851 0.1863288 0.2057165 0.2952649
0.8886786 0.4701364 -0.8300728 0.9579992
-0.3370079 0.51168 -0.011271 0.5010994
-0.4707967 0.1259593 -0.4416793 0.4501028
0.8601028 0.2513901 -0.9039189 0.9419654
0.0926551 -0.4163108 -0.5178153 0.6680684
0.1892835 0.1495211 -0.6890519 0.6968262
0.4807468 0.1473967 0.7808593 0.8119251
0.9957832 0.994629 -0.0382786 1.0108352
-0.3459346 0.4998539 -0.0492835 0.4974803
-0.291665 0.4667936 0.2004899 0.529587
-0.6466297 -0.3873081 -0.0783823 0.3819158
-0.8518387 0.0493643 0.2998944 0.307491
0.7937674 -0.3297654 -0.8478363 0.9289802
0.6390093 -0.8487952 0.2226902 0.8683248
-0.4090514 0.347846 -0.3103049 0.4802487
-0.6066734 -0.3375648 -0.2077686 0.3917095
0.5877255 -0.6262052 0.5827286 0.8259616
-0.7257904 -0.3051662 0.1936872 0.3387262
0.1719907 0.0364311 -0.68083 0.6879397
0.9004133 0.5901393 -0.7806611 0.9647269
0.1521521 -0.0967872 -0.6858702 0.7003614
0.3298374 0.7560258 -0.0332391 0.748864
0.5390985 -0.2905093 0.7745737 0.8317826
-0.1158479 -0.2529855 0.5048092 0.5837203
-0.7289779 -0.2756799 0.202126 0.3658163
0.1333653 -0.2024359 -0.6419435 0.6726468
0.2983921 0.7083451 -0.2300733 0.7447105
-0.1999569 0.1570486 0.5200032 0.5541568
0.930842 0.7855173 -0.5887345 0.9649636
-0.6985689 -0.3465538 0.1150551 0.3780508
0.7491632 -0.6476058 -0.6463056 0.9121061
-0.6876171 -0.3453474 0.0651103 0.3663923
0.0647844 -0.5326741 -0.3657806 0.6275438
0.8902799 0.4941039 -0.8217921 0.9671053
0.7989044 -0.2829666 -0.8848016 0.9237868
-0.2780905 0.4511035 0.282354 0.5248648
-0.9705324 0.2698569 0.0656886 0.2584036
0.0863673 -0.4485953 -0.4578796 0.647048
-0.5242894 -0.0958473 -0.4184314 0.4274117
0.7131354 -0.8157579 -0.3700254 0.8937016
0.8676607 0.3089988 -0.8976722 0.9519293
-0.6686315 -0.3621838 0.008428 0.3723248
-0.8494852 0.0483724 0.2939416 0.308862
-0.4712033 0.1164767 -0.4214087 0.4595827
-0.4107038 0.3609628 -0.3074508 0.4641966
0.7900342 -0.3638356 -0.8476342 0.9108434
0.8100874 -0.1884305 -0.9052688 0.9180082
0.6819691 -0.8910105 -0.1209921 0.8738444
-0.3226809 0.4961635 0.028142 0.5038359
0.1475948 -0.1328926 -0.6618812 0.6858611
-0.9148437 0.2060729 0.2077893 0.3025292
-0.1963924 0.1601893 0.5161742 0.5452281
-0.3547789 0.4738911 -0.0977521 0.5224597
-0.4264834 0.3028323 -0.3678503 0.4821392
-0.8423621 0.035377 0.3074139 0.3019724
-0.4624378 0.1750184 -0.4244167 0.4467238
0.7942764 -0.3416066 -0.8535391 0.9217436
0.9004432 0.578368 -0.773066 0.9580946
0.2767571 0.6222974 -0.3674332 0.7363347
-0.3898084 0.4159885 -0.243951 0.4714019
-0.9320524 0.2093029 0.162491 0.2677356
0.0199298 -0.6160675 -0.1115537 0.6293207
0.5166067 -0.1238446 0.8013614 0.8248158
-0.5989041 -0.3112151 -0.2390664 0.3874095
-0.5726584 -0.2379402 -0.3006451 0.4063017
-0.2977235 0.498546 0.1751729 0.5163118
0.8690385 0.298736 -0.9025665 0.9349742
-0.2344411 0.3295655 0.4293623 0.5341257
0.4657427 0.2653293 0.7369272 0.8042987
0.8064498 -0.2269761 -0.9006113 0.931666
0.9529269 0.8903627 -0.424239 0.9842831
-0.0257887 -0.6070623 0.1421003 0.6072997
0.9649788 0.939011 -0.321611 0.9751029
0.2772836 0.6317868 -0.3645125 0.7301019
-0.720957 -0.2856259 0.1901692 0.3455948
0.9431266 0.8351744 -0.4969965 0.973152
-0.428272 0.2835282 -0.3564513 0.4558017
0.6370957 -0.8215623 0.2396715 0.8862805
0.0536515 -0.5689205 -0.2990103 0.6574112
-0.4610234 0.1617665 -0.4310111 0.4556484
-0.5411584 -0.1456878 -0.3941533 0.3904197
-0.3491697 0.4785535 -0.0667699 0.4943221
0.3339142 0.7728167 0.0029039 0.7607226
0.8979127 0.5412693 -0.7883638 0.9688577
-0.2517696 0.3697392 0.3657684 0.5203873
-0.6062824 -0.3411135 -0.2133828 0.3914904
0.3678191 0.7097807 0.2373577 0.7758907
0.4663708 0.2443077 0.7513291 0.805934
-0.106541 -0.3056215 0.481427 0.5762146
-0.6691846 -0.3779176 0.0147744 0.3694722
-0.4223337 0.3313689 -0.3470042 0.4829922
0.9896853 1.005526 -0.0952325 0.9868812
-0.7525007 -0.2364146 0.2442286 0.32606
0.4241713 0.5175889 0.5897027 0.7872073
-0.6094228 -0.3669285 -0.1918054 0.3846864
-0.8856643 0.1338388 0.2440654 0.298128
0.9363113 0.8133828 -0.5435314 0.9918776
-0.2865889 0.4703962 0.2162403 0.5180345
-0.3467148 0.4849796 -0.0804035 0.4744604
0.9478075 0.8680456 -0.4601766 0.9869298
-0.8357487 -0.0128887 0.2883176 0.3045084
0.7272715 -0.765926 -0.4876466 0.8939458
-0.0065576 -0.6012213 0.0608982 0.6107193
-0.3165331 0.5097085 0.0741788 0.5113188
0.1578877 -0.0708404 -0.6952169 0.6993632
0.1202899 -0.2931025 -0.6096824 0.6559864
0.8706012 0.3188331 -0.8895799 0.9521572
0.9006944 0.583813 -0.7786414 1.0002107
0.2332023 0.4290585 -0.5600795 0.695961
-0.6147377 -0.3513881 -0.1949858 0.3920098
-0.5233777 -0.0908401 -0.4151045 0.4300239
0.7310436 -0.7411209 -0.5126636 0.8905825
-0.2133751 0.2140768 0.4928041 0.5681397
0.6161411 -0.7630284 0.3881283 0.8428153
0.3989706 0.6201964 0.4622559 0.7640795
0.8984307 0.5582051 -0.7789188 0.9704247
-0.3978846 0.3794353 -0.2778425 0.476163
0.7158896 -0.8062385 -0.3926363 0.9075159
-0.0286055 -0.5926304 0.1796255 0.614196
0.6114314 -0.7425761 0.4050564 0.8452203
0.6494172 -0.8512488 0.1395227 0.8660391
0.4044805 0.6038362 0.4894609 0.7883866
-0.4109078 0.3372292 -0.3235198 0.4722783
0.0782246 -0.4822281 -0.4375805 0.6486206
0.6031149 -0.7008708 0.468477 0.8465457
-0.0197865 -0.6121329 0.1126652 0.6263779
-0.36243 0.4808647 -0.1307904 0.4870666
-0.5725588 -0.2532012 -0.3304547 0.41797
-0.8351938 0.0061394 0.3087236 0.336933
-0.0499271 -0.5461767 0.2727539 0.6247591
-0.0651409 -0.4999244 0.3545104 0.5954346
0.051569 -0.5684255 -0.3129697 0.6394445
-0.6750849 -0.3691735 0.0287419 0.376334
-0.6320624 -0.3608271 -0.1218216 0.3924827
0.2232221 0.3677653 -0.6038388 0.7059165
0.6493917 -0.8442022 0.128804 0.8519333
0.526289 -0.1787951 0.7839539 0.8254328
-0.7272595 -0.3105965 0.2047478 0.3551212
0.078742 -0.4924623 -0.4485759 0.6313939
0.548879 -0.3769207 0.7347751 0.8275204
0.0127632 -0.6434232 -0.0680041 0.6306229
-0.6176309 -0.3667405 -0.1775731 0.3871218
-0.1865623 0.0914588 0.5342766 0.5598779
0.2386702 0.4495666 -0.561964 0.7298361
-0.7261742 -0.3040588 0.1875516 0.3393807
0.5118693 -0.0996819 0.811126 0.8166953
-0.5005014 0.0037059 -0.4364384 0.4390776
-0.1890276 0.1138576 0.5467358 0.5628483
-0.51719 -0.0851488 -0.4298186 0.4302499
-0.5936062 -0.3164914 -0.2437263 0.3998996
-0.8784168 0.1161041 0.2760776 0.2835252
-0.7267813 -0.3060533 0.1955116 0.3703276
0.4633367 0.2686373 0.7606612 0.7966907
-0.488288 0.0489569 -0.4328637 0.4382437
0.8825784 0.4168422 -0.8657895 0.9407281
-0.5718541 -0.2714752 -0.3152932 0.4147994
0.8801526 0.4135037 -0.8692614 0.9610019
0.620376 -0.7651676 0.3714328 0.8491215
0.6426454 -0.836709 0.208647 0.8520864
0.5960686 -0.6666105 0.532319 0.8428142
0.5272099 -0.2139138 0.7883512 0.8125481
0.1365078 -0.1895992 -0.6492373 0.6804646
-0.5253375 -0.1030884 -0.4088907 0.4261092
-0.4395826 0.2411783 -0.3756684 0.4577069
-0.4840398 0.0779121 -0.4529314 0.4381246
0.4902787 0.0859913 0.8178027 0.805743
0.992082 0.9930071 -0.0862372 0.9793133
0.0417718 -0.5909902 -0.2377714 0.6369801
0.1883262 0.1483838 -0.6833443 0.7088255
0.6431186 -0.8414913 0.2030175 0.8552281
-0.1803129 0.0740339 0.5521907 0.5647337
-0.246515 0.3759336 0.3853356 0.5303079
0.9229288 0.7200429 -0.6506307 0.973517
0.1760107 0.0776967 -0.6897662 0.7011335
-0.5253233 -0.0863443 -0.4215033 0.425398
-0.4582763 0.1822978 -0.4252575 0.4601501
0.5393153 -0.2995306 0.7621416 0.8326424
-0.9957767 0.247727 -0.0244061 0.2397539
-0.6361832 -0.3773034 -0.0797347 0.3671095
0.9854952 0.9775929 -0.1312573 0.9798062
0.9638841 0.9272778 -0.3275046 0.9884507
0.2828738 0.6613228 -0.3519058 0.7365458
0.4810091 0.1592052 0.7867288 0.8061368
-0.1551016 -0.0689622 0.5623369 0.5658749
0.1892923 0.1516345 -0.6700544 0.7111356
-0.2179478 0.2496315 0.4827351 0.5587689
0.40237 0.6128592 0.4685925 0.7610015
-0.6971782 -0.3630743 0.1074393 0.3529793
-0.4421204 0.2291527 -0.3945588 0.4650592
0.0380293 -0.5989388 -0.2304605 0.629071
0.9499569 0.8944836 -0.4314746 0.9772733
0.4216761 0.5320145 0.5805628 0.7790233
-0.3157678 0.4713125 0.0940333 0.518367
-0.1142579 -0.2797455 0.5225283 0.5979701
-0.9452193 0.2387441 0.1394149 0.267783
0.581655 -0.5863769 0.5952455 0.8410749
-0.004992 -0.6148079 0.0258429 0.6295982
-0.5520291 -0.1895338 -0.3727111 0.419335
-0.1074177 -0.3155246 0.4907214 0.5833419
0.3530464 0.746254 0.136297 0.7484368
-0.785344 -0.1403328 0.3086206 0.3248901
-0.8089041 -0.064566 0.3027488 0.3184461
0.689162 -0.8446806 -0.2030576 0.893858
-0.8615866 0.0811063 0.2960007 0.2920929
-0.3500942 0.4672684 -0.077227 0.5050971
-0.4322192 0.2960132 -0.3663986 0.4562446
-0.2213992 0.266824 0.4816899 0.5347037
0.0290331 -0.6099336 -0.1636207 0.6309418
0.0833815 -0.4515872 -0.4654937 0.6560366
-0.8416039 0.0181014 0.3017064 0.3136053
0.0527314 -0.5547455 -0.2979224 0.6529158
0.6523991 -0.8608936 0.1242944 0.8851543
0.4453423 0.3715536 0.6897522 0.7934713
-0.8721398 0.1087955 0.2718519 0.3009834
0.9631035 0.9360818 -0.3148883 0.9929824
0.746014 -0.6694722 -0.6141458 0.8920351
0.8773034 0.3791521 -0.8653103 0.9503706
0.009008 -0.6331508 -0.0545181 0.6245419
0.1802139 0.076538 -0.7010519 0.6817337
-0.688697 -0.3697912 0.0749959 0.3697709
-0.6917861 -0.3479972 0.0940538 0.3613
-0.8761745 0.1278149 0.2552078 0.297841
-0.1328547 -0.1924116 0.5558308 0.5877928
0.9844086 0.9747111 -0.1614091 1.0069168
-0.0930675 -0.3786616 0.4526988 0.5900025
-0.2776664 0.4562949 0.2543077 0.5295743
0.4714475 0.1985851 0.7647189 0.8069923
-0.8661994 0.10627 0.2765628 0.2966538
0.9667472 0.9368727 -0.3100024 0.999029
0.1043122 -0.3656452 -0.5456946 0.6541511
-0.9920713 0.2564845 0.0219819 0.2520078
-0.885907 0.1307219 0.2430974 0.3062662
0.7719391 -0.5163099 -0.7746816 0.9233948
-0.2187703 0.2549829 0.4768826 0.5626548
-0.9145281 0.2001242 0.2087973 0.2772003
-0.9109084 0.1940064 0.2209059 0.2911061
0.500909 -0.0094608 0.8267288 0.8160348
-0.9975901 0.2483586 0.0006987 0.2300447
-0.8473202 0.0395872 0.3032624 0.3036427
-0.9504231 0.2349736 0.1129522 0.2577082
-0.2836381 0.4449255 0.2597267 0.5251583
-0.4631787 0.1532455 -0.4143226 0.4584712
-0.7722087 -0.1747743 0.2778527 0.3337483
0.8095862 -0.2074066 -0.9272302 0.9166723
0.5275797 -0.2211156 0.7988872 0.8283931
-0.8289893 -0.0092252 0.3077001 0.3161168
-0.2806843 0.4490906 0.255357 0.5004754
0.1729086 0.0346401 -0.6889093 0.6923225
0.2206646 0.3685547 -0.6137221 0.7031854
0.6759046 -0.8717275 -0.057622 0.8894741
-0.3939352 0.3919715 -0.260862 0.4827089
-0.3795586 0.4554007 -0.2125406 0.4817639
-0.299796 0.4704781 0.1722133 0.511129
-0.0845504 -0.4154167 0.4360883 0.5922459
-0.3483284 0.4966437 -0.0667585 0.4955864
0.6018298 -0.6995829 0.4886307 0.8492604
0.9381639 0.8299169 -0.525528 0.9836934
0.1964676 0.1960092 -0.665417 0.6934705
0.7222045 -0.7716985 -0.4584955 0.8959782
0.9871256 0.9816482 -0.1394957 0.995883
0.6304935 -0.8169059 0.2848612 0.8602366
-0.5514588 -0.1943388 -0.368648 0.4025412
-0.6362762 -0.3580221 -0.1105078 0.3889793
-0.4156787 0.3262431 -0.3398079 0.4683177
-0.627648 -0.3624574 -0.1345957 0.3892034
0.748792 -0.6512314 -0.6304174 0.9092416
-0.8931971 0.1611598 0.2616416 0.2816882
-0.5553487 -0.2246131 -0.3653153 0.4168691
-0.0906849 -0.3701867 0.4497799 0.5593804
-0.1524845 -0.0773608 0.5690734 0.5522085
-0.681178 -0.3674675 0.0540192 0.3817258
0.543072 -0.321196 0.7635574 0.831333
-0.1289124 -0.2063969 0.5603384 0.5620681
-0.0503015 -0.5326021 0.2754268 0.6112802
-0.0551482 -0.5304469 0.3051356 0.5979985
-0.8773152 0.127079 0.2672471 0.2747893
-0.3791512 0.4499104 -0.2120283 0.4809168
-0.454087 0.2094811 -0.4193448 0.454107
-0.8377048 0.0132132 0.2844081 0.3257041
0.3082749 0.7182988 -0.1828737 0.7458782
-0.0472031 -0.5428638 0.2598581 0.600109
-0.5043375 -0.0133089 -0.4302949 0.449123
-0.2514682 0.391837 0.3665185 0.5280788
-0.8897126 0.156863 0.2384525 0.2678472
0.5744088 -0.5240845 0.637898 0.8306459
-0.208449 0.2061697 0.4996171 0.5337436
0.5660575 -0.4865649 0.6523661 0.8320652
0.7527905 -0.6173645 -0.6647861 0.9025566
-0.735536 -0.2707108 0.2155547 0.3386467
0.1890331 0.1381483 -0.6710974 0.6942969
0.5950622 -0.6894369 0.5473799 0.8379
0.3472537 0.7398078 0.1107537 0.7456323
0.6548852 -0.8497543 0.0910139 0.8586269
-0.2541457 0.3857883 0.3581982 0.5378623
-0.8173251 -0.0375065 0.3199724 0.3237905
-0.0847809 -0.4037876 0.4265675 0.5987786
0.6025205 -0.6882581 0.4899976 0.8543358
-0.253952 0.3910722 0.3620617 0.522743
-0.0128164 -0.6085464 0.0930116 0.6121486
-0.3944393 0.399555 -0.258789 0.4614952
0.4676847 0.2230852 0.7498014 0.8030932
0.6231289 -0.7809383 0.3476224 0.8534903
0.8262956 -0.0440288 -0.925875 0.9295836
-0.9919725 0.2434309 0.01253 0.2478779
0.1921933 0.1690029 -0.6650756 0.6916799
-0.0059401 -0.6140873 0.0225882 0.632541
0.2491287 0.5011133 -0.5019181 0.7188868
-0.1601888 -0.0184287 0.5681739 0.5748323
-0.993695 0.248355 0.0303981 0.2555802
0.9099009 0.6420986 -0.7200797 0.979075
-0.4996368 0.0027122 -0.441966 0.443028
-0.1111127 -0.2824641 0.5163089 0.5886648
-0.5150548 -0.0564035 -0.4229901 0.4431004
0.8873836 0.4821075 -0.8507705 0.9530491
0.9114379 0.6449485 -0.7083538 0.9598453
0.451209 0.3608496 0.7246385 0.7892363
0.4282938 0.4909554 0.6297838 0.7910028
-0.7812727 -0.1593225 0.2989131 0.3452566
0.8344289 0.0123411 -0.9376618 0.9318689
0.3475698 0.746813 0.1035997 0.7702348
-0.4894657 0.0522929 -0.4379251 0.4503194
-0.6206033 -0.3492716 -0.150524 0.3931792
-0.7723512 -0.170861 0.2973911 0.35616
0.0388261 -0.6198074 -0.2143631 0.6361582
0.7015392 -0.8424188 -0.2835668 0.8849686
-0.0331788 -0.5813379 0.1953762 0.6077099
-0.5930428 -0.3210393 -0.2707311 0.3993495
0.1344783 -0.2014949 -0.6513058 0.6690554
0.8268022 -0.0726937 -0.9324032 0.9273465
-0.5176771 -0.0847381 -0.4173093 0.4181912
0.5718214 -0.524445 0.657291 0.8426227
0.5511225 -0.3873053 0.7463974 0.8564467
0.1724813 0.03656 -0.6785256 0.7079267
-0.6417221 -0.3871322 -0.0827334 0.3770245
-0.9100183 0.1826156 0.2034516 0.267301
-0.1889152 0.0994086 0.5444697 0.559136
-0.3395167 0.5012639 -0.0192615 0.4855541
0.9487134 0.8556872 -0.4429709 0.9738801
0.9887154 0.9818984 -0.0960998 1.010233
-0.839263 0.0281603 0.322239 0.3058801
-0.9408681 0.2511658 0.1277075 0.2749029
-0.7169233 -0.3097811 0.1692453 0.358591
-0.7802729 -0.1637423 0.2737713 0.3381013
-0.4233238 0.3090159 -0.3569762 0.4648934
-0.0271417 -0.5925935 0.1273234 0.6193446
-0.8148165 -0.0334818 0.3107107 0.3065417
-0.0009783 -0.6013587 0.0108077 0.6315672
-0.1526035 -0.0811553 0.5536529 0.5577991
-0.7183983 -0.2968924 0.162883 0.359992
-0.7099362 -0.3252013 0.1292241 0.3566302
0.1217732 -0.2708053 -0.6216656 0.6741445
-0.5533941 -0.190504 -0.367497 0.4227433
-0.2664688 0.4024255 0.2928441 0.5330006
0.4704186 0.2270248 0.7679277 0.7936675
0.8558195 0.1948172 -0.9277839 0.9512369
0.1676803 0.0102073 -0.696723 0.6738907
-0.9761566 0.2650123 0.0555323 0.2546961
0.7057101 -0.8232716 -0.3151128 0.8800485
0.4145177 0.5574722 0.5345983 0.7894565
-0.1784303 0.054817 0.5501124 0.5455462
0.6299738 -0.810364 0.3041188 0.8529791
-0.0702752 -0.4790209 0.392707 0.5935812
0.7118652 -0.8016134 -0.3775351 0.892094
0.3727949 0.7179466 0.2608021 0.7519111
-0.1707067 0.0217987 0.5575468 0.552664
-0.6307246 -0.3571052 -0.129613 0.3869406
-0.3785736 0.4412918 -0.1913496 0.4813036
-0.1593811 -0.029272 0.568387 0.5816425
-0.8490165 0.0474416 0.3074624 0.3211372
0.7541599 -0.6126694 -0.6517185 0.8898704
-0.6169546 -0.3519938 -0.1890138 0.4022269
-0.2957229 0.4836516 0.1914989 0.5065117
-0.13885 -0.1533386 0.5341484 0.5707853
0.8135334 -0.1781561 -0.9221771 0.9163576
-0.215413 0.2399917 0.5024696 0.5581968
-0.9179381 0.2095642 0.2036841 0.3042043
-0.2715914 0.4427502 0.3038049 0.5187402
0.2885082 0.6705129 -0.2996963 0.7204392
-0.7458448 -0.2583237 0.2519491 0.3333612
-0.480056 0.0762412 -0.4302477 0.4459688
-0.9616375 0.2443981 0.0867031 0.276972
0.9949569 1.0089115 -0.0521499 0.9837078
-0.526926 -0.0964949 -0.4211852 0.4269362
0.9617983 0.8957208 -0.3291376 0.9840391
0.0619544 -0.5226345 -0.3579673 0.6549351
-0.9128026 0.1973216 0.1992962 0.2862422
0.5390447 -0.2969989 0.7740652 0.8339246
0.8803189 0.4050948 -0.8426019 0.9404876
0.3964771 0.6346178 0.4426357 0.7811562
0.7936587 -0.3403446 -0.8441849 0.9049003
-0.1838569 0.0858135 0.5392452 0.5284169
0.2280024 0.3778991 -0.6018833 0.7040359
0.3659734 0.7276702 0.2156044 0.7564249
-0.3694633 0.4575339 -0.1573435 0.4959763
-0.7079576 -0.3239295 0.1326935 0.3621837
-0.5005139 0.0075059 -0.4370986 0.4496254
-0.2821034 0.4563174 0.2399199 0.5267099
-0.0145983 -0.6114257 0.07228 0.6194641
-0.7675799 -0.2036865 0.2860061 0.3277845
0.9038302 0.6006698 -0.7695835 0.9695383
0.3487424 0.7424237 0.111944 0.7613694
0.8421501 0.088176 -0.9538913 0.9392214
0.0469891 -0.5860703 -0.2565625 0.654425
-0.907469 0.1995894 0.2198127 0.3028008
0.2501165 0.5057437 -0.4944738 0.7205363
-0.1221145 -0.2456245 0.5236564 0.5795166
-0.2861299 0.4596911 0.2259011 0.5104661
0.3752258 0.7143386 0.3103874 0.7712851
0.2218136 0.3552579 -0.5960391 0.7172436
0.2464671 0.485813 -0.5226745 0.7180882
0.3092355 0.7127178 -0.1650836 0.7224701
0.0698053 -0.5204062 -0.3816507 0.6544143
-0.2829365 0.465402 0.2684698 0.4889232
-0.1233563 -0.2166058 0.5431919 0.5846734
0.6140687 -0.7472046 0.4127366 0.8731852
0.5126456 -0.1024135 0.8164568 0.8049359
0.095253 -0.4141798 -0.5237548 0.659936
-0.2774696 0.4466155 0.2553255 0.5303194
0.0653958 -0.5329795 -0.3639572 0.6315408
-0.3365458 0.4964336 -0.0141725 0.4914773
0.4189144 0.5271683 0.5632917 0.7867717
-0.9727929 0.2573432 0.0683285 0.2323229
0.8261919 -0.0737128 -0.9481568 0.9352912
0.7866884 -0.3927447 -0.837214 0.9118119
-0.0985034 -0.3621188 0.4526599 0.6036036
0.955863 0.9003905 -0.3932779 0.9889838
0.5547747 -0.40882 0.7438927 0.8317911
0.7714586 -0.5090179 -0.7705913 0.9337301
-0.1944109 0.1500433 0.533122 0.5485297
0.8782018 0.3925346 -0.8776163 0.9723948
-0.7775198 -0.1708574 0.2695065 0.346247
0.0952947 -0.4101772 -0.517983 0.6655575
0.7495441 -0.6300867 -0.6385312 0.9012587
0.0131826 -0.6339796 -0.0642656 0.6197574
0.0750378 -0.5088945 -0.4277984 0.658253
0.8991248 0.5755819 -0.7801467 0.9719271
0.501946 -0.025475 0.7997656 0.817221
-0.7896823 -0.1483758 0.2955471 0.3343799
0.8545798 0.1712805 -0.9076359 0.9505581
-0.6469515 -0.3676757 -0.0718005 0.3802111
0.2962115 0.683897 -0.2493208 0.722268
0.1943749 0.1843944 -0.6644795 0.7026253
-0.4093277 0.362432 -0.3039883 0.4652525
-0.1353697 -0.1543286 0.5461274 0.572946
-0.4490279 0.2384055 -0.3841751 0.4622033
-0.3479085 0.4886766 -0.0525173 0.4821907
0.6542413 -0.860814 0.0985283 0.8742461
-0.2144995 0.2268011 0.4766503 0.5350375
-0.7592875 -0.2042583 0.2816214 0.3395719
0.0933182 -0.4328492 -0.5124956 0.6741877
0.8353001 0.0387806 -0.9386707 0.943906
-0.3699877 0.4500388 -0.1618669 0.4856412
-0.4971714 0.0149882 -0.4250839 0.436534
0.5538069 -0.4079137 0.7291275 0.8209446
-0.3292368 0.5076067 0.0202935 0.5078419
0.8522929 0.1811283 -0.9261413 0.9528123
0.3754402 0.6977756 0.2973522 0.7723775
0.1012886 -0.3743196 -0.5530486 0.6720487
-0.6455605 -0.3916041 -0.0708004 0.3793286
-0.2702582 0.4273552 0.3107284 0.52834
0.0246864 -0.6065963 -0.1513414 0.6420322
0.48753 0.0956417 0.7944132 0.8091145
-0.2672149 0.4172352 0.2960417 0.5236887
-0.8646647 0.0972448 0.2810837 0.3065708
0.6342882 -0.8039024 0.2536376 0.8684444
0.5066239 -0.0564804 0.8086507 0.8131389
0.8848106 0.4607517 -0.8401021 0.9554791
-0.1058435 -0.3325621 0.5025988 0.5887434
0.5016659 -0.0011198 0.8210995 0.7947603
-0.7246458 -0.2959109 0.1789625 0.3348884
0.0158957 -0.6267585 -0.0816168 0.6421593
0.0468982 -0.5810025 -0.2875271 0.6428002
-0.482548 0.0784001 -0.4523179 0.451747
0.8009885 -0.287511 -0.8804035 0.9110572
0.9003496 0.5704102 -0.793155 0.9564501
0.8891971 0.4806106 -0.8163042 0.9554293
-0.9932181 0.2560361 -0.0020244 0.2614497
-0.1131389 -0.2728398 0.5296467 0.5820599
0.7478321 -0.6561585 -0.6414673 0.9146711
0.304957 0.707972 -0.2042522 0.7342984
-0.8266638 0.0020181 0.3123035 0.3207871
0.2237897 0.3741652 -0.6160822 0.7321662
-0.067907 -0.4848828 0.3470973 0.59278
-0.3782407 0.4419284 -0.2074695 0.4929967
-0.2560438 0.4221838 0.3496053 0.5127621
0.794024 -0.3346926 -0.8601298 0.9237416
-0.3440897 0.4924137 -0.058441 0.5024312
0.2784058 0.6420552 -0.3758927 0.7433986
-0.7057649 -0.3300585 0.1460752 0.3587412
0.6466784 -0.8490367 0.1522302 0.8684124
-0.075492 -0.4511791 0.390032 0.5971772
0.0390679 -0.5998805 -0.2226269 0.639959
0.6827639 -0.859461 -0.1445317 0.8843128
0.9025833 0.5800632 -0.7661829 0.9904209
0.1349254 -0.205191 -0.6436965 0.6758629
-0.132829 -0.1499637 0.5469124 0.5787272
-0.3492756 0.4868548 -0.0625572 0.4912652
0.7437256 -0.6518143 -0.5939898 0.8979832
0.7742241 -0.4899103 -0.7876855 0.9239469
0.652729 -0.8714301 0.1314142 0.8705876
0.6922125 -0.8693061 -0.2101728 0.8949412
-0.9292536 0.2326198 0.1851639 0.2568866
-0.7353097 -0.2913803 0.1931986 0.3744582
0.5867149 -0.6081391 0.5840547 0.8516082
0.0720163 -0.5009139 -0.3997911 0.6545279
0.4143461 0.5560971 0.5390559 0.7898309
0.2835137 0.6616938 -0.3323913 0.7365498
0.3077659 0.7119256 -0.1808149 0.7504026
-0.1332959 -0.1709292 0.5474264 0.5696679
0.2357092 0.4406063 -0.5516853 0.7066762
0.4025731 0.6199931 0.4510831 0.7805678
0.0932435 -0.4286185 -0.501685 0.66319
0.1171202 -0.2841939 -0.5751152 0.6609667
-0.027107 -0.5887694 0.1441702 0.6139892
-0.4583593 0.1792562 -0.4302597 0.4588543
0.4931592 0.0525912 0.7982607 0.8220933
0.7178247 -0.7858461 -0.4024179 0.8903145
-0.1750472 0.0321083 0.5475352 0.5568804
-0.8002023 -0.1077419 0.284607 0.3392032
-0.9790083 0.2545004 0.04061 0.2453221
-0.0355171 -0.5761898 0.1983406 0.6159431
-0.3731647 0.4605154 -0.1840157 0.4948675
-0.5725208 -0.2669985 -0.3086557 0.4299699
-0.826314 -0.0232183 0.302429 0.3146543
-0.0902581 -0.3956622 0.4520768 0.5934119
0.4571469 0.3228099 0.7273943 0.7808603
-0.649405 -0.371965 -0.0627977 0.367684
0.1472081 -0.1145667 -0.6853955 0.6672096
-0.427113 0.2941202 -0.3582963 0.4615203
0.4489312 0.3692399 0.7045803 0.7987218
-0.7634745 -0.2020169 0.261721 0.334206
-0.699048 -0.3374696 0.1195099 0.3583599
-0.1690488 0.002957 0.5722813 0.5599158
-0.4238572 0.3028133 -0.3466139 0.4518813
0.1418468 -0.1639832 -0.6521678 0.6758015
-0.080255 -0.4384044 0.4088176 0.5822074
0.9657597 0.923269 -0.3145783 0.9999073
-0.4473231 0.2334275 -0.3924494 0.4636229
0.4807104 0.1520125 0.800196 0.8080845
0.724766 -0.7915122 -0.4657236 0.902926
-0.1687023 0.0108699 0.5625573 0.569517
-0.8719049 0.1139685 0.2942596 0.305701
-0.2101183 0.2129468 0.4919888 0.5304534
-0.04811 -0.5367582 0.2602556 0.610115
-0.8578635 0.071921 0.2896424 0.303919
-0.1094177 -0.2990427 0.500667 0.5849913
0.5154127 -0.132585 0.7985899 0.8100143
-0.0518734 -0.5422199 0.2705219 0.6133155
-0.6019059 -0.3425802 -0.2197719 0.409365
-0.5862462 -0.3061513 -0.2719196 0.4003262
0.5981462 -0.684561 0.5124373 0.8415063
-0.3305733 0.4893621 -0.0101894 0.5117349
-0.8459395 0.0447007 0.3057149 0.3227039
-0.4459257 0.2245312 -0.3929004 0.4529276
-0.8263173 -0.0094148 0.3238986 0.3235567
0.4837013 0.1334205 0.7937817 0.8044042
0.320552 0.7373578 -0.0947387 0.7511027
0.690393 -0.8636845 -0.1962888 0.8980691
0.4629683 0.2862525 0.7444213 0.7901415
0.7557115 -0.6180205 -0.6744311 0.9211805
-0.1557228 -0.0685474 0.5634274 0.5556281
0.7707269 -0.5152828 -0.7538749 0.9154723
0.8666206 0.2899898 -0.9018174 0.9483802
0.2979386 0.6854498 -0.2290571 0.7416307
0.9026897 0.5875418 -0.7604114 0.9830544
0.7628713 -0.5708898 -0.6955514 0.9182438
-0.4958055 0.0244453 -0.4318268 0.4308031
-0.5148026 -0.0645657 -0.4243252 0.4296337
0.7583743 -0.5922431 -0.6770168 0.9166993
-0.5895818 -0.3021236 -0.2766495 0.401556
-0.6754936 -0.3701487 0.0436526 0.3774689
-0.6702586 -0.3789306 0.0203272 0.3647155
-0.9997586 0.2483098 -0.0040191 0.261223
-0.2199848 0.2549464 0.4667499 0.5661069
-0.6625765 -0.3797731 -0.0058802 0.3785914
-0.1437172 -0.1209945 0.5358538 0.5779253
-0.1243858 -0.2037457 0.5475544 0.5844133
-0.1429047 -0.1123882 0.559708 0.5685765
-0.8712056 0.1114319 0.2787542 0.3001126
-0.7996956 -0.0834542 0.3298168 0.326193
0.3474456 0.7485716 0.1044077 0.7682149
-0.4377139 0.2725554 -0.3933159 0.4606388
-0.3371479 0.494984 -0.0242852 0.4920436
0.6381356 -0.8334527 0.2209584 0.8548802
0.5278027 -0.2016841 0.8232137 0.8239637
0.2862941 0.6424656 -0.3147504 0.7276076
-0.8152386 -0.0472182 0.3143573 0.3205537
0.5205799 -0.1638658 0.8021716 0.8191455
0.3311808 0.7502763 -0.0133232 0.742951
0.0759945 -0.505732 -0.4301747 0.6515713
0.170244 0.0012442 -0.6670788 0.6897627
0.849055 0.1325893 -0.9159739 0.9614318
0.8816761 0.4237927 -0.8627214 0.9804768
0.570652 -0.5121855 0.650609 0.8275584
-0.7192355 -0.3231268 0.1567543 0.3615725
0.7145619 -0.7894121 -0.3889877 0.8988848
0.9096951 0.6454892 -0.7230737 0.965342
0.0591676 -0.5482769 -0.3301997 0.6310665
0.3933446 0.6492284 0.4153534 0.7837196
-0.8841775 0.1348337 0.2647164 0.2876692
0.2420948 0.4587418 -0.5497798 0.7207002
-0.4226192 0.3072595 -0.3520104 0.4611017
0.6696991 -0.8781473 -0.0149232 0.8751918
-0.0064356 -0.6218844 0.0468385 0.6299723
0.6282995 -0.8023167 0.3129345 0.8664766
0.6091658 -0.7252889 0.4507154 0.8429169
0.1761071 0.0542118 -0.7072479 0.6962964
-0.272355 0.4433676 0.2957365 0.5197972
-0.2903165 0.4711894 0.2001657 0.5251692
0.682498 -0.8648848 -0.1184697 0.8871312
0.5559094 -0.4136306 0.7323358 0.8342284
-0.1041601 -0.3082086 0.4747816 0.5630748
-0.290248 0.4719366 0.1876631 0.5310849
0.038489 -0.5870651 -0.2353075 0.6417008
0.3516877 0.7379233 0.1103557 0.74229
-0.6752526 -0.3664303 0.0265558 0.3656029
0.6066774 -0.7175631 0.4472215 0.8526588
0.8265229 -0.0565593 -0.93337 0.9218036
-0.4982827 0.0104212 -0.4290061 0.4528454
0.4547784 0.3157871 0.7374251 0.7844828
0.1080036 -0.3673878 -0.5587076 0.6610954
0.528764 -0.2221554 0.8011333 0.8317683
0.3690476 0.7221035 0.2438716 0.7622768
0.8904885 0.4988784 -0.8247025 0.9736233
0.9961229 1.0115033 -0.0324179 1.0047003
0.5837703 -0.5977327 0.5911494 0.8405431
-0.3628283 0.4650721 -0.1314279 0.4891962
-0.1348182 -0.1636098 0.5453127 0.582274
0.3667558 0.7262261 0.2504348 0.7771162
0.1366564 -0.185919 -0.6279176 0.6592534
0.5941657 -0.6642706 0.5422282 0.8513555
-0.8586412 0.0815096 0.2891871 0.2859931
-0.8380339 0.0142387 0.3246877 0.3187915
-0.7212686 -0.313511 0.1639111 0.3511091
-0.5851326 -0.2864076 -0.2820888 0.4035755
0.0351669 -0.6052404 -0.2069576 0.6486053
0.9377248 0.7887414 -0.5408612 0.9958929
0.8548943 0.1767935 -0.9244382 0.9606155
0.82538 -0.0442983 -0.927916 0.9402088
-0.4530758 0.200814 -0.3952691 0.4594679
-0.7941014 -0.1314926 0.3011044 0.3408718
-0.7294199 -0.2835551 0.2095306 0.3404176
0.3216794 0.7318412 -0.0802727 0.7555084
-0.8273185 -0.0334006 0.3141352 0.3134777
0.3316163 0.7486791 -0.0042129 0.7602147
-0.7738084 -0.1604935 0.2897889 0.3448473
-0.4570616 0.1922138 -0.4124219 0.4570232
-0.2185507 0.2793002 0.4990561 0.5509801
-0.1769836 0.0497348 0.5657858 0.5527373
0.7577008 -0.5964442 -0.6973934 0.9119319
-0.0814253 -0.4217985 0.3785517 0.6011257
0.7820928 -0.428973 -0.8018783 0.9051499
-0.5817896 -0.2737597 -0.2932825 0.4124106
-0.8992125 0.1794406 0.2284194 0.2900518
0.6738409 -0.8707415 -0.0490358 0.8620345
-0.9981125 0.2508299 0.0077351 0.2524702
-0.1258256 -0.2144409 0.5505502 0.5789288
0.803658 -0.2664193 -0.8778006 0.9141266
0.3029791 0.71333 -0.1921447 0.7237583
0.1144768 -0.3258584 -0.5815126 0.6623627
0.3323316 0.7601377 -0.0015913 0.7604989
0.6545303 -0.8632427 0.0951414 0.8713345
0.4539272 0.3300695 0.7503209 0.8089925
0.4698153 0.2321452 0.7519138 0.8068795
0.1903837 0.1618315 -0.6869511 0.6888127
0.809296 -0.2166624 -0.9016105 0.9259919
0.7816794 -0.4394459 -0.8033353 0.9236052
-0.0414861 -0.5562766 0.2402307 0.6141518
-0.1244586 -0.2221925 0.5276457 0.5887874
-0.8318971 0.001236 0.3040351 0.3233313
0.2705659 0.6082513 -0.4176687 0.7264044
-0.8697063 0.0848629 0.2910252 0.3036418
0.0357445 -0.6011476 -0.2219201 0.653096
-0.351812 0.4883158 -0.0859153 0.4771355
0.7020913 -0.8506845 -0.2951989 0.8945268
0.9093264 0.6405326 -0.7088159 0.9549288
0.7552318 -0.6053677 -0.6640417 0.9043798
0.6228159 -0.7961686 0.3507715 0.8779671
0.9026879 0.6003343 -0.7818555 0.9451106
-0.9725599 0.2616167 0.0678178 0.2652946
-0.6225405 -0.3552887 -0.160582 0.3959623
0.0715887 -0.5222552 -0.4019313 0.6576065
-0.0374562 -0.5886944 0.2118838 0.6040731
0.4788757 0.159289 0.7868332 0.8059667
0.1115283 -0.3429556 -0.5711627 0.6627916
0.5482777 -0.3543168 0.7522806 0.8277806
-0.4944366 0.0161583 -0.4362307 0.4327242
-0.0639778 -0.4860956 0.3551838 0.5990606
-0.0740741 -0.4422516 0.3711381 0.6089274
0.4827026 0.1097954 0.8037039 0.8216435
0.3724992 0.7183502 0.2615125 0.750317
-0.2724667 0.4363699 0.2694315 0.5382599
0.4958531 0.027376 0.8058281 0.8204292
-0.6219658 -0.3573826 -0.178629 0.4021765
-0.9509685 0.2416985 0.1218943 0.2710242
-0.4261199 0.2928476 -0.373165 0.4683273
-0.1516921 -0.0811545 0.5629417 0.5741494
0.3313947 0.7303144 -0.00653 0.7431194
-0.0298011 -0.5778456 0.1522547 0.5991069
-0.491294 0.0485778 -0.4317382 0.4574407
0.9603893 0.9061517 -0.3600048 0.9876237
0.485818 0.1160694 0.8193616 0.808307
0.4159097 0.5725471 0.5416393 0.7823586
-0.1181029 -0.2525217 0.5137038 0.5655004
0.6439501 -0.8480879 0.1762422 0.8610177
0.5655285 -0.4917229 0.6948682 0.8223449
-0.5679536 -0.2535324 -0.3268732 0.4055877
-0.5306926 -0.1156355 -0.4031049 0.4297592
0.4249958 0.5107044 0.6148226 0.7970096
0.9350451 0.8039999 -0.5581357 0.9687005
0.2432435 0.468609 -0.5345595 0.7209486
-0.1399045 -0.1453391 0.5573393 0.561278
0.5013217 -0.0131446 0.8043286 0.8164825
0.9391164 0.8258222 -0.5330061 0.9686735
-0.7490429 -0.2480015 0.2333109 0.3287589
0.9200227 0.71374 -0.6720211 0.9782935
-0.1638777 -0.0267516 0.551484 0.5641097
-0.1166471 -0.245776 0.5172799 0.5697516
0.524791 -0.2166565 0.7738447 0.8102929
0.6351365 -0.8021027 0.2272875 0.8857199
-0.5585494 -0.218791 -0.3482925 0.4180144
0.7376176 -0.7120347 -0.5714905 0.8786834
0.1414024 -0.16146 -0.6679104 0.6962248
-0.1352451 -0.1650771 0.5447823 0.5744399
-0.1095564 -0.2920556 0.5166905 0.5918552
0.7380947 -0.7110374 -0.5634935 0.8959403
0.0675511 -0.5374156 -0.3778309 0.6545233
0.4270342 0.5095457 0.6220538 0.8010394
0.1008326 -0.3757936 -0.5304489 0.6633882
-0.7995264 -0.1067818 0.3145462 0.3310581
0.4740523 0.2068411 0.7692796 0.8032372
0.7880959 -0.3656197 -0.8262146 0.9078505
-0.7219872 -0.3180056 0.1849551 0.3489397
-0.6018038 -0.3270556 -0.2040961 0.378561
-0.2952241 0.4968952 0.1777417 0.5122851
0.4726898 0.194056 0.7681795 0.8096985
-0.7942858 -0.1247896 0.3185783 0.3373695
0.3077911 0.7266412 -0.1755576 0.7337544
-0.585424 -0.2887084 -0.2792903 0.4118583
-0.061323 -0.494035 0.3280969 0.5938896
0.9648128 0.9481215 -0.3366625 0.9815004
-0.5962904 -0.3315298 -0.2539357 0.3946352
-0.1593508 -0.02936 0.5720852 0.5464859
-0.4448826 0.2400145 -0.4038941 0.4873923
-0.2236303 0.2777508 0.465494 0.5534749
0.5937236 -0.6489021 0.5186766 0.855336
-0.8318208 -0.0062812 0.3110183 0.3230387
-0.1747858 0.0214889 0.555942 0.5635584
0.6372983 -0.8325195 0.2387398 0.8748634
0.2962711 0.7055732 -0.2620419 0.7472477
0.7039791 -0.8234788 -0.316118 0.8767322
0.6179383 -0.7605111 0.3692646 0.8620533
0.9732532 0.9461381 -0.2514544 0.9756551
-0.5438753 -0.1745702 -0.3925451 0.4327875
0.6995778 -0.870032 -0.2704986 0.8891454
-0.1473908 -0.0887311 0.5662079 0.5823005
0.9111867 0.6347264 -0.7393386 0.983373
-0.7510557 -0.2536713 0.2515337 0.3390996
0.2426883 0.4834489 -0.5314224 0.703015
-0.3400711 0.4860454 -0.0384022 0.494204
0.2748908 0.6271549 -0.3910384 0.7322699
-0.9028031 0.1623519 0.221589 0.2938015
0.8263287 -0.0599204 -0.93055 0.946576
0.0401324 -0.5887901 -0.247292 0.6293442
-0.2206936 0.2881217 0.480833 0.5398993
-0.8681997 0.0880694 0.2830728 0.2948199
-0.5945241 -0.3203357 -0.240063 0.4103397
-0.8216223 -0.0244743 0.3071428 0.3114234
-0.7568463 -0.2227331 0.2611283 0.3400045
-0.7946835 -0.1166648 0.3181688 0.3425326
-0.2938618 0.4681934 0.1773472 0.5083599
0.3828097 0.6909215 0.3496809 0.7473802
0.2095397 0.2878289 -0.6426559 0.7038338
0.4628927 0.2825014 0.7555547 0.8012922
-0.5922901 -0.3143504 -0.2550814 0.3932496
0.6989809 -0.8370412 -0.2504243 0.8899313
0.0084954 -0.628831 -0.0535969 0.6350952
-0.4658922 0.1360353 -0.4294926 0.4382537
-0.5576699 -0.2040289 -0.3516794 0.4044946
-0.3421005 0.4929687 -0.0157917 0.4951088
-0.890822 0.1548135 0.2581393 0.2884344
0.7082565 -0.829534 -0.3297816 0.8915223
0.6988454 -0.8577388 -0.2688465 0.8939078
0.4852493 0.1063476 0.7830649 0.8107718
-0.4434378 0.2480757 -0.3890653 0.4657491
-0.8999892 0.1599569 0.2446228 0.2870297
0.4967657 0.0491899 0.8215909 0.801217
0.3887954 0.6741665 0.387907 0.7593934
-0.0701088 -0.4784639 0.3711448 0.6055079
0.4837739 0.1240314 0.800047 0.7903259
0.079675 -0.4641295 -0.4361475 0.6489967
0.2593418 0.5480081 -0.4524893 0.7253922

